Performance of Balanced Fairness in Resource Pools: A Recursive Approach

Understanding the performance of a pool of servers is crucial for proper dimensioning. One of the main challenges is to take into account the complex interactions between servers that are pooled to process jobs. In particular, a job can generally not be processed by any server of the cluster due to various constraints like data locality. In this paper, we represent these constraints by some assignment graph between jobs and servers. We present a recursive approach to computing performance metrics like mean response times when the server capacities are shared according to balanced fairness. While the computational cost of these formulas can be exponential in the number of servers in the worst case, we illustrate their practical interest by introducing broad classes of pool structures that can be exactly analyzed in polynomial time. This extends considerably the class of models for which explicit performance metrics are accessible.

==> hetero1_100.txt <==
d12,d12m,d6,d6m,d8,d9,dm,rho
0.08337938243320937,0.08338684264415674,0.16675997936406686,0.16674380194842997,0.1250691404584627,0.11117243613586598,0.12506532229629336,0.001
0.08342549750512018,0.08344043182908101,0.16685342385025992,0.16682103833044512,0.1251383787447941,0.11123384813901908,0.12513073507976305,0.002
0.08347167870739297,0.08349410108221181,0.1669470004348932,0.1668983760424868,0.12520771509013734,0.11129534732681132,0.12519623856234935,0.003
0.08351792619889367,0.0835478505983164,0.1670407094286432,0.16697581531508215,0.12527714972640905,0.11135693390617678,0.12526183295669926,0.004
0.08356424013902942,0.08360168057282662,0.1671345511432201,0.16705335637951385,0.12534668288630305,0.11141860808474555,0.1253275184761702,0.005
0.08361062068775092,0.08365559120184177,0.16722852589137208,0.16713099946782342,0.12541631480329346,0.11148037007084699,0.12539329533483257,0.006
0.0836570680055548,0.0837095826821316,0.16732263398688985,0.1672087448128146,0.12548604571163832,0.11154222007351246,0.1254591637474731,0.007
0.08370358225348609,0.08376365521113929,0.1674168757446112,0.16728659264805648,0.1255558758463829,0.11160415830247873,0.12552512392959786,0.008
0.08375016359314064,0.08381780898698439,0.16751125148042564,0.1673645432078869,0.12562580544336305,0.11166618496819096,0.12559117609743567,0.009000000000000001
0.08379681218666764,0.08387204420846582,0.16760576151127876,0.16744259672741568,0.12569583473920898,0.11172830028180566,0.12565732046794076,0.010000000000000002
0.08384352819677188,0.0839263610750649,0.16770040615517695,0.16752075344252806,0.12576596397134832,0.11179050445519409,0.12572355725879647,0.011
0.08389031178671649,0.08398075978694841,0.16779518573119193,0.16759901358988782,0.12583619337800991,0.11185279770094511,0.12578988668841815,0.012
0.08393716312032524,0.08403524054497154,0.16789010055946543,0.1676773774069412,0.1259065231982272,0.11191518023236857,0.12585630897595634,0.013000000000000001
0.08398408236198512,0.08408980355068107,0.16798515096121397,0.16775584513191943,0.12597695367184186,0.11197765226349844,0.12592282434130028,0.014000000000000002
0.08403106967664886,0.0841444490063184,0.16808033725873323,0.16783441700384305,0.1260474850395072,0.11204021400909593,0.12598943300508073,0.015
0.0840781252298374,0.08419917711482261,0.16817565977540325,0.16791309326252465,0.12611811754269184,0.11210286568465275,0.12605613518867367,0.016
0.08412524918764253,0.08425398807983363,0.16827111883569254,0.16799187414857275,0.12618885142368333,0.11216560750639432,0.12612293111420317,0.017
0.08417244171672937,0.08430888210569534,0.16836671476516346,0.16807075990339493,0.12625968692559164,0.11222843969128309,0.12618982100454512,0.018000000000000002
0.08421970298433896,0.08436385939745876,0.16846244789047657,0.16814975076920152,0.12633062429235287,0.11229136245702168,0.12625680508333012,0.019000000000000003
0.08426703315829093,0.08441892016088513,0.1685583185393957,0.16822884698900914,0.12640166376873294,0.11235437602205639,0.12632388357494714,0.02
0.08431443240698597,0.0844740646024492,0.1686543270407927,0.16830804880664396,0.12647280560033117,0.1124174806055801,0.1263910567045466,0.021
0.08436190089940852,0.08452929292934239,0.16875047372465216,0.16838735646674557,0.12654405003358396,0.11248067642753604,0.126458324698044,0.022000000000000002
0.0844094388051294,0.0845846053494759,0.1688467589220766,0.16846677021477038,0.12661539731576865,0.11254396370862088,0.12652568778212311,0.023
0.08445704629430843,0.0846400020714842,0.1689431829652912,0.16854629029699497,0.12668684769500707,0.11260734267028809,0.12659314618423956,0.024
0.08450472353769715,0.08469548330472795,0.1690397461876488,0.16862591696052012,0.12675840142026948,0.1126708135347514,0.126660700132624,0.025
0.0845524707066414,0.0847510492592976,0.1691364489236348,0.16870565045327415,0.12683005874137804,0.11273437652498812,0.12672834985628587,0.026000000000000002
0.08460028797308408,0.08480670014601646,0.1692332915088722,0.1687854910240166,0.1269018199090109,0.11279803186474262,0.12679609558501653,0.027000000000000003
0.08464817550956787,0.0848624361764441,0.16933027428012679,0.168865438922342,0.12697368517470597,0.1128617797785297,0.12686393754939304,0.028
0.08469613348923787,0.0849182575628796,0.1694273975753119,0.1689454943986833,0.12704565479086455,0.11292562049163805,0.12693187598078146,0.029
0.08474416208584441,0.08497416451836508,0.16952466173349362,0.1690256577043158,0.12711772901075544,0.11298955423013379,0.12699991111134043,0.030000000000000002
0.08479226147374574,0.08503015725668876,0.16962206709489616,0.16910592909136077,0.1271899080885186,0.11305358122086388,0.1270680431740248,0.031
0.08484043182791091,0.08508623599238872,0.16971961400090652,0.16918630881278923,0.12726219227916927,0.1131177016914596,0.127136272402589,0.032
0.08488867332392237,0.08514240094075592,0.16981730279408003,0.1692667971224256,0.12733458183860152,0.11318191587034018,0.1272045990315907,0.033
0.08493698613797898,0.08519865231783794,0.1699151338181453,0.1693473942749516,0.12740707702359272,0.11324622398671627,0.12727302329639475,0.034
0.0849853704468986,0.08525499034044216,0.17001310741800968,0.16942810052590992,0.12747967809180713,0.11331062627059356,0.12734154543317602,0.035
0.08503382642812109,0.0853114152261394,0.17011122393976433,0.16950891613170824,0.12755238530179983,0.11337512295277627,0.12741016567892383,0.036000000000000004
0.08508235425971111,0.0853679271932674,0.1702094837306895,0.16958984134962293,0.12762519891302096,0.11343971426487096,0.12747888427144516,0.037000000000000005
0.08513095412036094,0.08542452646093414,0.17030788713926,0.1696708764378028,0.1276981191858197,0.11350440043928982,0.12754770144936844,0.038
0.0851796261893934,0.08548121324902154,0.1704064345151504,0.16975202165527317,0.1277711463814482,0.11356918170925466,0.12761661745214736,0.039
0.0852283706467647,0.08553798777818893,0.17050512620924035,0.16983327726193978,0.1278442807620658,0.11363405830880043,0.12768563252006435,0.04
0.08527718767306741,0.08559485026987657,0.17060396257362012,0.16991464351859256,0.12791752259074296,0.11369903047277878,0.12775474689423455,0.041
0.08532607744953334,0.08565180094630934,0.17070294396159602,0.16999612068690964,0.12799087213146562,0.11376409843686203,0.12782396081660952,0.042
0.08537504015803651,0.08570884003050018,0.17080207072769574,0.17007770902946148,0.12806432964913894,0.11382926243754674,0.1278932745299808,0.043000000000000003
0.08542407598109607,0.08576596774625386,0.170901343227674,0.17015940880971459,0.128137895409592,0.11389452271215741,0.12796268827798418,0.044000000000000004
0.08547318510187933,0.08582318431817049,0.17100076181851775,0.17024122029203564,0.1282115696795815,0.11395987949885045,0.12803220230510304,0.045
0.08552236770420471,0.08588048997164927,0.17110032685845214,0.17032314374169566,0.12828535272679625,0.11402533303661767,0.12810181685667246,0.046
0.08557162397254475,0.08593788493289213,0.17120003870694595,0.17040517942487396,0.12835924481986144,0.11409088356529047,0.12817153217888305,0.047
0.08562095409202922,0.08599536942890748,0.17129989772471693,0.17048732760866203,0.1284332462283426,0.11415653132554326,0.12824134851878477,0.048
0.08567035824844804,0.0860529436875138,0.1713999042737378,0.170569588561068,0.12850735722275017,0.11422227655889775,0.1283112661242909,0.049
0.08571983662825439,0.08611060793734353,0.1715000587172419,0.17065196255102058,0.1285815780745437,0.11428811950772641,0.12838128524418205,0.05
0.08576938941856782,0.0861683624078468,0.17160036141972843,0.17073444984837308,0.12865590905613622,0.11435406041525675,0.12845140612810993,0.051000000000000004
0.08581901680717736,0.08622620732929509,0.17170081274696894,0.17081705072390785,0.12873035044089853,0.1144200995255749,0.12852162902660147,0.052000000000000005
0.08586871898254458,0.08628414293278526,0.1718014130660125,0.1708997654493404,0.12880490250316362,0.1144862370836298,0.12859195419106284,0.053000000000000005
0.08591849613380673,0.08634216945024319,0.17190216274519166,0.17098259429732335,0.12887956551823107,0.11455247333523703,0.12866238187378326,0.054
0.08596834845077993,0.08640028711442763,0.1720030621541285,0.17106553754145112,0.12895433976237144,0.1146188085270829,0.12873291232793935,0.055
0.08601827612396228,0.0864584961589343,0.17210411166374007,0.1711485954562637,0.12902922551283094,0.11468524290672837,0.12880354580759898,0.056
0.08606827934453713,0.0865167968181995,0.1722053116462448,0.1712317683172516,0.12910422304783553,0.11475177672261315,0.12887428256772554,0.057
0.0861183583043762,0.08657518932750413,0.17230666247516796,0.17131505640085926,0.12917933264659567,0.11481841022405972,0.1289451228641817,0.058
0.08616851319604289,0.08663367392297774,0.172408164525348,0.1713984599844903,0.12925455458931087,0.11488514366127739,0.12901606695373402,0.059000000000000004
0.08621874421279545,0.08669225084160234,0.17250981817294228,0.17148197934651133,0.1293298891571742,0.11495197728536652,0.12908711509405685,0.060000000000000005
0.08626905154859027,0.08675092032121648,0.17261162379543332,0.17156561476625634,0.12940533663237677,0.11501891134832244,0.12915826754373644,0.061
0.08631943539808512,0.08680968260051916,0.17271358177163457,0.1716493665240316,0.12948089729811246,0.11508594610303988,0.12922952456227538,0.062
0.08636989595664257,0.08686853791907395,0.17281569248169693,0.17173323490111936,0.1295565714385826,0.11515308180331675,0.12930088641009665,0.063
0.08642043342033316,0.08692748651731307,0.17291795630711448,0.171817220179783,0.1296323593390005,0.1152203187038589,0.12937235334854802,0.064
0.08647104798593884,0.0869865286365413,0.17302037363073094,0.1719013226432711,0.12970826128559615,0.1152876570602837,0.12944392563990617,0.065
0.08652173985095628,0.0870456645189403,0.17312294483674573,0.17198554257582196,0.12978427756562097,0.11535509712912477,0.12951560354738112,0.066
0.08657250921360025,0.0871048944075726,0.17322567031072011,0.1720698802626685,0.12986040846735267,0.11542263916783613,0.12958738733512054,0.067
0.08662335627280703,0.0871642185463857,0.17332855043958387,0.17215433599004243,0.1299366542800998,0.11549028343479634,0.12965927726821408,0.068
0.08667428122823784,0.08722363718021642,0.1734315856116412,0.17223891004517894,0.13001301529420659,0.11555803018931293,0.12973127361269768,0.069
0.08672528428028227,0.08728315055479491,0.17353477621657704,0.1723236027163215,0.13008949180105805,0.11562587969162683,0.12980337663555824,0.07
0.08677636563006165,0.087342758916749,0.173638122645464,0.17240841429272627,0.1301660840930844,0.11569383220291657,0.12987558660473764,0.07100000000000001
0.08682752547943268,0.0874024625136084,0.1737416252907681,0.17249334506466685,0.13024279246376627,0.11576188798530287,0.12994790378913762,0.07200000000000001
0.08687876403099083,0.08746226159380899,0.17384528454635562,0.17257839532343905,0.13031961720763943,0.11583004730185283,0.13002032845862402,0.07300000000000001
0.08693008148807388,0.08752215640669701,0.17394910080749953,0.17266356536136548,0.13039655862029984,0.11589831041658465,0.13009286088403127,0.074
0.08698147805476544,0.08758214720253356,0.1740530744708861,0.17274885547180055,0.13047361699840848,0.11596667759447173,0.13016550133716703,0.075
0.08703295393589854,0.08764223423249877,0.1741572059346212,0.1728342659491348,0.13055079263969652,0.11603514910144762,0.13023825009081677,0.076
0.08708450933705912,0.08770241774869633,0.17426149559823706,0.17291979708880015,0.13062808584297014,0.11610372520441022,0.13031110741874824,0.077
0.08713614446458982,0.08776269800415777,0.1743659438626991,0.17300544918727453,0.13070549690811586,0.11617240617122636,0.13038407359571613,0.078
0.08718785952559349,0.08782307525284687,0.17447055113041235,0.17309122254208675,0.13078302613610518,0.11624119227073654,0.13045714889746682,0.079
0.08723965472793668,0.08788354974966422,0.1745753178052282,0.1731771174518214,0.13086067382900018,0.1163100837727594,0.1305303336007428,0.08
0.0872915302802536,0.08794412175045163,0.17468024429245133,0.17326313421612377,0.13093844028995838,0.11637908094809642,0.1306036279832877,0.081
0.08734348639194962,0.0880047915119966,0.17478533099884647,0.17334927313570483,0.13101632582323788,0.11644818406853649,0.1306770323238507,0.082
0.08739552327320502,0.0880655592920369,0.17489057833264482,0.17343553451234608,0.1310943307342027,0.11651739340686068,0.13075054690219146,0.083
0.08744764113497872,0.08812642534926507,0.1749959867035517,0.17352191864890473,0.13117245532932803,0.11658670923684694,0.13082417199908492,0.084
0.08749984018901205,0.08818738994333306,0.17510155652275283,0.1736084258493186,0.13125069991620525,0.11665613183327475,0.13089790789632583,0.085
0.0875521206478325,0.0882484533348568,0.1752072882029215,0.17369505641861122,0.1313290648035475,0.11672566147193013,0.13097175487673401,0.08600000000000001
0.0876044827247575,0.08830961578542086,0.17531318215822564,0.17378181066289697,0.1314075503011948,0.11679529842961003,0.13104571322415892,0.08700000000000001
0.08765692663389837,0.08837087755758308,0.17541923880433474,0.17386868888938595,0.1314861567201196,0.1168650429841276,0.1311197832234845,0.08800000000000001
0.08770945259016395,0.08843223891487925,0.17552545855842694,0.17395569140638967,0.1315648843724319,0.11693489541431668,0.13119396516063447,0.089
0.08776206080926462,0.08849370012182788,0.17563184183919636,0.17404281852332557,0.13164373357138495,0.11700485600003703,0.13126825932257674,0.09
0.08781475150771617,0.08855526144393494,0.17573838906685985,0.1741300705507227,0.13172270463138055,0.11707492502217882,0.13134266599732883,0.091
0.08786752490284368,0.0886169231476986,0.1758451006631646,0.17421744780022677,0.13180179786797436,0.11714510276266792,0.13141718547396264,0.092
0.08792038121278548,0.08867868550061397,0.17595197705139526,0.17430495058460543,0.13188101359788182,0.11721538950447073,0.1314918180426097,0.093
0.08797332065649704,0.0887405487711781,0.176059018656381,0.17439257921775367,0.13196035213898338,0.11728578553159923,0.1315665639944659,0.094
0.08802634345375508,0.08880251322889471,0.17616622590450307,0.17448033401469898,0.13203981381033014,0.11735629112911583,0.13164142362179684,0.095
0.0880794498251615,0.0888645791442791,0.1762735992237023,0.17456821529160682,0.13211939893214952,0.11742690658313869,0.13171639721794298,0.096
0.08813263999214734,0.08892674678886311,0.17638113904348623,0.17465622336578615,0.13219910782585084,0.1174976321808467,0.1317914850773246,0.097
0.088185914176977,0.0889890164352,0.17648884579493665,0.17474435855569448,0.13227894081403102,0.11756846821048449,0.1318666874954472,0.098
0.08823927260275227,0.08905138835686952,0.17659671991071724,0.17483262118094367,0.13235889822048036,0.11763941496136769,0.1319420047689066,0.099
0.08829271549341625,0.08911386282848274,0.1767047618250809,0.17492101156230544,0.13243898037018817,0.11771047272388814,0.13201743719539408,0.1
0.08834624307375781,0.08917644012568737,0.1768129719738777,0.17500953002171651,0.13251918758934855,0.11778164178951896,0.1320929850737019,0.101
0.0883998555694154,0.08923912052517254,0.17692135079456184,0.17509817688228463,0.13259952020536633,0.11785292245081998,0.13216864870372858,0.10200000000000001
0.08845355320688153,0.08930190430467409,0.17702989872620029,0.17518695246829374,0.1326799785468628,0.11792431500144282,0.13224442838648393,0.10300000000000001
0.08850733621350675,0.08936479174297962,0.17713861620947963,0.17527585710521001,0.13276056294368158,0.11799581973613635,0.13232032442409483,0.10400000000000001
0.08856120481750406,0.08942778311993359,0.17724750368671435,0.1753648911196872,0.1328412737268947,0.11806743695075185,0.1323963371198104,0.10500000000000001
0.08861515924795293,0.08949087871644268,0.17735656160185462,0.1754540548395723,0.13292211122880837,0.11813916694224867,0.1324724667780075,0.106
0.08866919973480392,0.08955407881448085,0.17746579040049373,0.17554334859391152,0.13300307578296894,0.1182110100086992,0.13254871370419619,0.107
0.08872332650888266,0.08961738369709468,0.17757519052987666,0.17563277271295594,0.13308416772416923,0.11828296644929479,0.1326250782050253,0.108
0.0887775398018944,0.0896807936484086,0.17768476243890743,0.17572232752816716,0.13316538738845418,0.11835503656435083,0.13270156058828786,0.109
0.08883183984642824,0.0897443089536303,0.1777945065781577,0.17581201337222335,0.1332467351131273,0.11842722065531239,0.1327781611629268,0.11
0.0888862268759616,0.08980792989905591,0.17790442339987417,0.17590183057902478,0.1333282112367565,0.11849951902475979,0.13285488023904038,0.111
0.08894070112486462,0.0898716567720756,0.17801451335798718,0.17599177948370023,0.13340981609918054,0.11857193197641412,0.13293171812788793,0.112
0.08899526282840461,0.08993548986117879,0.17812477690811868,0.17608186042261237,0.13349155004151506,0.1186444598151428,0.1330086751418956,0.113
0.08904991222275045,0.08999942945595978,0.17823521450759056,0.17617207373336413,0.1335734134061588,0.11871710284696536,0.13308575159466196,0.114
0.08910464954497713,0.09006347584712306,0.17834582661543258,0.17626241975480444,0.13365540653680008,0.11878986137905885,0.13316294780096374,0.115
0.08915947503307038,0.09012762932648895,0.17845661369239102,0.17635289882703445,0.13373752977842285,0.11886273571976384,0.13324026407676168,0.116
0.08921438892593102,0.09019189018699908,0.17856757620093677,0.17644351129141342,0.13381978347731333,0.11893572617858991,0.13331770073920624,0.117
0.08926939146337969,0.09025625872272201,0.17867871460527407,0.17653425749056506,0.13390216798106616,0.11900883306622147,0.13339525810664352,0.11800000000000001
0.08932448288616142,0.09032073522885886,0.17879002937134844,0.17662513776838348,0.13398468363859103,0.11908205669452379,0.1334729364986212,0.11900000000000001
0.08937966343595025,0.0903853200017489,0.1789015209668556,0.17671615247003952,0.134067330800119,0.11915539737654852,0.13355073623589422,0.12000000000000001
0.08943493335535388,0.09045001333887523,0.17901318986125006,0.1768073019419868,0.1341501098172091,0.11922885542653973,0.13362865764043097,0.121
0.08949029288791846,0.09051481553887061,0.17912503652575326,0.17689858653196805,0.13423302104275486,0.11930243115993977,0.1337067010354193,0.122
0.0895457422781332,0.09057972690152312,0.17923706143336265,0.1769900065890215,0.13431606483099087,0.11937612489339537,0.13378486674527232,0.123
0.08960128177143517,0.09064474772778197,0.17934926505886034,0.17708156246348727,0.13439924153749966,0.1194499369447634,0.13386315509563465,0.124
0.08965691161421407,0.09070987831976333,0.17946164787882168,0.17717325450701346,0.13448255151921784,0.11952386763311695,0.1339415664133884,0.125
0.08971263205381712,0.0907751189807562,0.17957421037162416,0.17726508307256272,0.13456599513444342,0.11959791727875162,0.13402010102665946,0.126
0.08976844333855379,0.09084047001522831,0.17968695301745644,0.17735704851441875,0.13464957274284212,0.11967208620319116,0.1340987592648235,0.127
0.08982434571770069,0.09090593172883203,0.17979987629832692,0.17744915118819274,0.13473328470545443,0.11974637472919417,0.13417754145851238,0.128
0.08988033944150658,0.09097150442841039,0.1799129806980731,0.17754139145082998,0.13481713138470228,0.11982078318075975,0.13425644793962016,0.129
0.0899364247611972,0.09103718842200305,0.18002626670237026,0.17763376966061617,0.1349011131443961,0.119895311883134,0.1343354790413096,0.13
0.08999260192898022,0.09110298401885233,0.18013973479874082,0.1777262861771844,0.13498523034974153,0.11996996116281625,0.13441463509801835,0.131
0.09004887119805034,0.09116889152940941,0.1802533854765633,0.17781894136152143,0.1350694833673466,0.12004473134756523,0.13449391644546543,0.132
0.0901052328225942,0.09123491126534028,0.18036721922708165,0.17791173557597487,0.1351538725652285,0.12011962276640552,0.13457332342065753,0.133
0.09016168705779558,0.09130104353953199,0.18048123654341436,0.1780046691842592,0.13523839831282097,0.12019463574963372,0.13465285636189558,0.134
0.09021823415984034,0.09136728866609893,0.18059543792056382,0.1780977425514633,0.13532306098098104,0.12026977062882525,0.13473251560878108,0.135
0.09027487438592162,0.09143364696038886,0.18070982385542583,0.17819095604405666,0.13540786094199628,0.12034502773684023,0.1348123015022228,0.136
0.09033160799424499,0.09150011873898942,0.18082439484679877,0.17828431002989675,0.1354927985695922,0.12042040740783051,0.13489221438444307,0.137
0.09038843524403364,0.0915667043197343,0.18093915139539327,0.17837780487823535,0.13557787423893924,0.12049590997724582,0.13497225459898482,0.138
0.09044535639553362,0.0916334040217096,0.18105409400384162,0.1784714409597261,0.13566308832666002,0.12057153578184045,0.13505242249071786,0.139
0.09050237171001903,0.09170021816526029,0.18116922317670742,0.17856521864643102,0.13574844121083687,0.12064728515967997,0.13513271840584568,0.14
0.09055948144979736,0.09176714707199664,0.18128453942049544,0.17865913831182773,0.135833933271019,0.1207231584501477,0.1352131426919122,0.14100000000000001
0.0906166858782148,0.0918341910648006,0.18140004324366085,0.17875320033081651,0.13591956488823004,0.12079915599395158,0.13529369569780855,0.14200000000000002
0.09067398525966157,0.09190135046783247,0.18151573515661948,0.17884740507972743,0.13600533644497545,0.12087527813313065,0.13537437777377995,0.14300000000000002
0.09073137985957735,0.09196862560653732,0.1816316156717573,0.1789417529363274,0.13609124832524994,0.12095152521106206,0.13545518927143235,0.14400000000000002
0.09078886994445672,0.09203601680765164,0.18174768530344074,0.17903624427982748,0.13617730091454508,0.12102789757246776,0.13553613054373956,0.14500000000000002
0.09084645578185446,0.09210352439921005,0.18186394456802618,0.17913087949089013,0.1362634945998571,0.1211043955634215,0.13561720194505006,0.146
0.09090413764039133,0.09217114871055188,0.18198039398387011,0.17922565895163653,0.13634982976969412,0.12118101953135542,0.1356984038310942,0.147
0.09096191578975928,0.0922388900723279,0.18209703407133956,0.17932058304565376,0.1364363068140841,0.12125776982506736,0.1357797365589908,0.148
0.0910197905007272,0.09230674881650723,0.18221386535282164,0.17941565215800234,0.13652292612458283,0.12133464679472768,0.13586120048725478,0.149
0.09107776204514657,0.09237472527638395,0.18233088835273434,0.17951086667522353,0.13660968809428098,0.12141165079188629,0.13594279597580372,0.15
0.0911358306959569,0.0924428197865841,0.18244810359753638,0.17960622698534714,0.13669659311781282,0.12148878216947967,0.1360245233859656,0.151
0.09119399672719157,0.09251103268307252,0.1825655116157378,0.17970173347789845,0.13678364159136341,0.1215660412818381,0.13610638308048548,0.152
0.09125226041398339,0.09257936430315986,0.18268311293791015,0.1797973865439063,0.13687083391267696,0.12164342848469288,0.1361883754235331,0.153
0.09131062203257051,0.09264781498550938,0.1828009080966971,0.1798931865759106,0.13695817048106457,0.12172094413518329,0.13627050078071,0.154
0.09136908186030213,0.09271638507014429,0.18291889762682498,0.17998913396796995,0.1370456516974125,0.12179858859186414,0.1363527595190571,0.155
0.09142764017564416,0.09278507489845449,0.18303708206511338,0.18008522911566913,0.13713327796418998,0.12187636221471287,0.1364351520070618,0.156
0.09148629725818538,0.09285388481320396,0.18315546195048563,0.18018147241612734,0.1372210496854577,0.12195426536513707,0.13651767861466563,0.157
0.09154505338864316,0.09292281515853773,0.18327403782397966,0.18027786426800552,0.13730896726687553,0.12203229840598163,0.13660033971327165,0.158
0.0916039088488693,0.09299186627998937,0.18339281022875908,0.1803744050715147,0.13739703111571133,0.1221104617015365,0.13668313567575202,0.159
0.09166286392185617,0.0930610385244878,0.18351177971012356,0.18047109522842336,0.13748524164084874,0.12218875561754396,0.1367660668764556,0.16
0.0917219188917427,0.09313033224036507,0.18363094681551992,0.18056793514206596,0.13757359925279586,0.12226718052120616,0.1368491336912155,0.161
0.09178107404382028,0.09319974777736344,0.1837503120945533,0.18066492521735047,0.13766210436369347,0.12234573678119287,0.13693233649735695,0.162
0.09184032966453902,0.09326928548664282,0.18386987609899821,0.1807620658607668,0.13775075738732365,0.12242442476764903,0.1370156756737048,0.163
0.09189968604151383,0.09333894572078832,0.18398963938280946,0.1808593574803946,0.13783955873911813,0.12250324485220235,0.13709915160059147,0.164
0.0919591434635305,0.09340872883381761,0.18410960250213354,0.18095680048591178,0.13792850883616697,0.12258219740797119,0.1371827646598647,0.165
0.09201870222055197,0.09347863518118855,0.1842297660153199,0.18105439528860234,0.13801760809722696,0.12266128280957221,0.13726651523489547,0.166
0.09207836260372468,0.09354866511980676,0.18435013048293228,0.18115214230136487,0.13810685694273073,0.12274050143312842,0.13735040371058582,0.167
0.09213812490538462,0.09361881900803336,0.18447069646776015,0.181250041938721,0.1381962557947951,0.12281985365627682,0.1374344304733772,0.168
0.09219798941906389,0.09368909720569245,0.18459146453483022,0.18134809461682333,0.13828580507722993,0.12289933985817644,0.1375185959112579,0.169
0.09225795643949702,0.09375950007407906,0.1847124352514179,0.18144630075346443,0.1383755052155471,0.12297896041951636,0.13760290041377177,0.17
0.0923180262626272,0.09383002797596685,0.18483360918705924,0.1815446607680849,0.13846535663696932,0.1230587157225238,0.13768734437202584,0.171
0.092378199185613,0.09390068127561593,0.18495498691356232,0.18164317508178196,0.13855535977043915,0.12313860615097205,0.13777192817869896,0.17200000000000001
0.09243847550683477,0.09397146033878089,0.1850765690050193,0.18174184411731825,0.13864551504662787,0.12321863209018871,0.1378566522280496,0.17300000000000001
0.09249885552590098,0.09404236553271861,0.18519835603781795,0.18184066829913045,0.13873582289794473,0.12329879392706398,0.13794151691592454,0.17400000000000002
0.09255933954365522,0.09411339722619629,0.18532034859065427,0.18193964805333765,0.13882628375854594,0.1233790920500587,0.13802652263976697,0.17500000000000002
0.09261992786218244,0.09418455578949957,0.18544254724454376,0.18203878380775043,0.138916898064344,0.12345952684921288,0.138111669798625,0.17600000000000002
0.09268062078481586,0.09425584159444052,0.18556495258283398,0.1821380759918798,0.13900766625301691,0.12354009871615396,0.13819695879316019,0.177
0.09274141861614353,0.09432725501436595,0.1856875651912166,0.1822375250369457,0.13909858876401737,0.12362080804410511,0.13828239002565582,0.178
0.09280232166201514,0.0943987964241655,0.18581038565773972,0.18233713137588606,0.13918966603858232,0.12370165522789392,0.1383679639000258,0.179
0.09286333022954901,0.09447046620027998,0.18593341457282003,0.18243689544336594,0.1392808985197422,0.12378264066396082,0.138453680821823,0.18
0.09292444462713861,0.09454226472070962,0.18605665252925552,0.1825368176757865,0.13937228665233076,0.12386376475036766,0.13853954119824805,0.181
0.09298566516445969,0.09461419236502251,0.18618010012223787,0.18263689851129397,0.13946383088299413,0.12394502788680625,0.13862554543815828,0.182
0.0930469921524772,0.09468624951436302,0.18630375794936488,0.18273713838978906,0.13955553166020085,0.12402643047460733,0.13871169395207605,0.183
0.09310842590345214,0.0947584365514603,0.18642762661065324,0.18283753775293599,0.13964738943425142,0.12410797291674903,0.13879798715219815,0.184
0.09316996673094882,0.09483075386063672,0.18655170670855137,0.18293809704417183,0.1397394046572881,0.12418965561786584,0.13888442545240426,0.185
0.0932316149498417,0.09490320182781664,0.18667599884795222,0.18303881670871583,0.1398315777833046,0.12427147898425747,0.13897100926826625,0.186
0.09329337087632272,0.09497578084053503,0.186800503636206,0.18313969719357906,0.13992390926815595,0.12435344342389767,0.13905773901705704,0.187
0.09335523482790836,0.09504849128794596,0.18692522168313339,0.18324073894757345,0.14001639956956874,0.12443554934644342,0.13914461511775972,0.188
0.09341720712344692,0.09512133356083177,0.18705015360103847,0.18334194242132154,0.1401090491471507,0.12451779716324371,0.13923163799107668,0.189
0.09347928808312578,0.09519430805161153,0.1871753000047221,0.1834433080672664,0.14020185846240102,0.12460018728734888,0.13931880805943897,0.19
0.09354147802847873,0.0952674151543502,0.1873006615114949,0.18354483633968047,0.14029482797872056,0.12468272013351965,0.13940612574701536,0.191
0.09360377728239327,0.09534065526476736,0.18742623874119085,0.18364652769467626,0.1403879581614218,0.12476539611823644,0.13949359147972185,0.192
0.09366618616911829,0.09541402878024645,0.18755203231618064,0.1837483825902155,0.14048124947773943,0.12484821565970858,0.139581205685231,0.193
0.09372870501427105,0.09548753609984365,0.1876780428613849,0.18385040148611898,0.14057470239684033,0.12493117917788367,0.13966896879298132,0.194
0.09379133414484539,0.09556117762429718,0.18780427100428834,0.18395258484407687,0.14066831738983435,0.12501428709445706,0.13975688123418703,0.195
0.09385407388921858,0.09563495375603626,0.1879307173749529,0.18405493312765828,0.14076209492978448,0.12509753983288124,0.13984494344184725,0.196
0.09391692457715957,0.09570886489919059,0.18805738260603205,0.1841574468023217,0.14085603549171766,0.1251809378183755,0.13993315585075614,0.197
0.09397988653983619,0.09578291145959962,0.1881842673327842,0.18426012633542468,0.14095013955263513,0.12526448147793526,0.14002151889751216,0.198
0.09404296010982321,0.09585709384482188,0.1883113721930871,0.1843629721962344,0.14104440759152348,0.12534817124034225,0.14011003302052813,0.199
0.09410614562111001,0.09593141246414444,0.18843869782745148,0.1844659848559377,0.141138840089365,0.1254320075361736,0.14019869866004106,0.2
0.09416944340910828,0.09600586772859235,0.1885662448790355,0.18456916478765142,0.14123343752914885,0.12551599079781223,0.14028751625812186,0.201
0.09423285381066017,0.09608046005093841,0.188694013993659,0.18467251246643288,0.14132820039588181,0.1256001214594563,0.14037648625868565,0.202
0.0942963771640461,0.09615518984571265,0.1888220058198176,0.1847760283692902,0.14142312917659927,0.1256843999571293,0.14046560910750142,0.203
0.09436001380899266,0.09623005752921204,0.18895022100869732,0.1848797129751929,0.14151822436037634,0.1257688267286901,0.14055488525220247,0.20400000000000001
0.09442376408668089,0.09630506351951028,0.1890786602141893,0.1849835667650827,0.14161348643833885,0.12585340221384297,0.14064431514229647,0.20500000000000002
0.09448762833975419,0.09638020823646766,0.18920732409290378,0.1850875902218836,0.14170891590367482,0.12593812685414754,0.14073389922917562,0.20600000000000002
0.09455160691232666,0.09645549210174101,0.1893362133041858,0.1851917838305133,0.14180451325164548,0.12602300109302947,0.14082363796612718,0.20700000000000002
0.09461570014999107,0.09653091553879353,0.18946532851012912,0.18529614807789369,0.14190027897959673,0.1261080253757901,0.1409135318083436,0.20800000000000002
0.0946799083998275,0.09660647897290495,0.18959467037559172,0.18540068345296148,0.14199621358697057,0.1261932001496173,0.14100358121293322,0.20900000000000002
0.0947442320104113,0.09668218283118159,0.1897242395682105,0.1855053904466797,0.14209231757531657,0.12627852586359564,0.14109378663893063,0.21
0.09480867133182176,0.09675802754256653,0.18985403675841664,0.1856102695520484,0.1421885914483035,0.12636400296871692,0.14118414854730743,0.211
0.09487322671565043,0.09683401353784994,0.18998406261945072,0.18571532126411566,0.14228503571173107,0.1264496319178908,0.1412746674009828,0.212
0.09493789851500967,0.09691014124967924,0.19011431782737817,0.18582054607998916,0.14238165087354152,0.1265354131659552,0.14136534366483416,0.213
0.09500268708454117,0.09698641111256964,0.1902448030611044,0.1859259444988469,0.1424784374438316,0.1266213471696874,0.14145617780570827,0.214
0.09506759278042468,0.09706282356291454,0.19037551900239066,0.1860315170219491,0.14257539593486437,0.12670743438781434,0.14154717029243183,0.215
0.09513261596038658,0.09713937903899603,0.1905064663358696,0.18613726415264914,0.14267252686108114,0.1267936752810238,0.14163832159582257,0.216
0.09519775698370875,0.09721607798099555,0.190637645749061,0.18624318639640536,0.14276983073911373,0.12688007031197526,0.14172963218870044,0.217
0.0952630162112373,0.09729292083100455,0.19076905793238755,0.1863492842607924,0.14286730808779657,0.12696661994531083,0.14182110254589847,0.218
0.09532839400539143,0.09736990803303525,0.19090070357919095,0.1864555582555131,0.1429649594281788,0.1270533246476664,0.1419127331442742,0.219
0.09539389073017247,0.09744704003303138,0.19103258338574788,0.18656200889240995,0.1430627852835366,0.12714018488768256,0.1420045244627207,0.22
0.09545950675117273,0.09752431727887934,0.19116469805128636,0.1866686366854769,0.14316078617938585,0.1272272011360163,0.14209647698217806,0.221
0.09552524243558468,0.09760174022041877,0.19129704827800167,0.18677544215087158,0.1432589626434944,0.1273143738653518,0.14218859118564514,0.222
0.09559109815221004,0.09767930930945402,0.1914296347710733,0.18688242580692693,0.14335731520589462,0.12740170355041208,0.14228086755819047,0.223
0.0956570742714689,0.09775702499976498,0.19156245823868098,0.18698958817416345,0.1434558443988961,0.12748919066797051,0.14237330658696423,0.224
0.09572317116540914,0.09783488774711847,0.19169551939202145,0.18709692977530099,0.14355455075709872,0.12757683569686218,0.14246590876120976,0.225
0.09578938920771557,0.09791289800927944,0.1918288189453255,0.18720445113527157,0.14365343481740483,0.12766463911799558,0.14255867457227547,0.226
0.0958557287737194,0.09799105624602235,0.1919623576158743,0.187312152781231,0.14375249711903285,0.12775260141436443,0.14265160451362666,0.227
0.09592219024040766,0.09806936291914263,0.19209613612401677,0.1874200352425717,0.14385173820352987,0.12784072307105923,0.14274469908085718,0.228
0.09598877398643277,0.09814781849246824,0.19223015519318665,0.18752809905093512,0.14395115861478477,0.12792900457527934,0.14283795877170172,0.229
0.09605548039212217,0.0982264234318712,0.1923644155499195,0.18763634474022417,0.14405075889904198,0.12801744641634485,0.14293138408604772,0.23
0.09612230983948772,0.09830517820527933,0.19249891792387014,0.1877447728466158,0.14415053960491367,0.1281060490857085,0.1430249755259476,0.231
0.09618926271223574,0.09838408328268804,0.19263366304783028,0.1878533839085741,0.14425050128339445,0.12819481307696795,0.14311873359563107,0.232
0.09625633939577659,0.0984631391361721,0.1927686516577456,0.18796217846686258,0.14435064448787369,0.12828373888587805,0.14321265880151735,0.233
0.09632354027723469,0.09854234623989776,0.192903884492734,0.1880711570645575,0.14445096977414987,0.12837282701036284,0.14330675165222762,0.234
0.09639086574545827,0.09862170507013451,0.19303936229510313,0.18818032024706072,0.14455147770044388,0.12846207795052822,0.14340101265859762,0.23500000000000001
0.09645831619102953,0.0987012161052674,0.1931750858103683,0.1882896685621128,0.14465216882741289,0.12855149220867415,0.14349544233369008,0.23600000000000002
0.0965258920062746,0.09878087982580917,0.1933110557872705,0.18839920255980608,0.14475304371816416,0.1286410702893075,0.1435900411928076,0.23700000000000002
0.09659359358527381,0.09886069671441254,0.19344727297779496,0.18850892279259815,0.14485410293826914,0.12873081269915446,0.14368480975350534,0.23800000000000002
0.09666142132387182,0.09894066725588249,0.1935837381371889,0.18861882981532502,0.1449553470557773,0.1288207199471732,0.14377974853560377,0.23900000000000002
0.09672937561968789,0.09902079193718892,0.1937204520239804,0.18872892418521475,0.14505677664123046,0.12891079254456708,0.14387485806120184,0.24000000000000002
0.09679745687212635,0.09910107124747891,0.19385741539999685,0.18883920646190083,0.14515839226767696,0.12900103100479707,0.14397013885468987,0.241
0.09686566548238698,0.09918150567808968,0.1939946290303835,0.18894967720743588,0.14526019451068606,0.1290914358435951,0.14406559144276282,0.242
0.09693400185347553,0.09926209572256102,0.19413209368362258,0.18906033698630553,0.1453621839483624,0.1291820075789769,0.1441612163544333,0.243
0.09700246639021429,0.09934284187664834,0.1942698101315519,0.18917118636544214,0.14546436116136047,0.12927274673125552,0.14425701412104522,0.244
0.09707105949925282,0.09942374463833538,0.19440777914938426,0.18928222591423857,0.1455667267328994,0.12936365382305434,0.14435298527628698,0.245
0.09713978158907866,0.09950480450784732,0.19454600151572665,0.18939345620456266,0.1456692812487776,0.1294547293793203,0.14444913035620496,0.246
0.09720863307002817,0.09958602198766395,0.19468447801259928,0.18950487781077094,0.14577202529738786,0.12954597392733783,0.14454544989921744,0.247
0.0972776143542974,0.09966739758253265,0.1948232094254555,0.189616491309723,0.14587495946973197,0.12963738799674213,0.14464194444612782,0.248
0.09734672585595311,0.09974893179948192,0.19496219654320127,0.18972829728079602,0.1459780843594361,0.12972897211953277,0.14473861454013898,0.249
0.09741596799094392,0.09983062514783456,0.1951014401582148,0.18984029630589883,0.14608140056276597,0.1298207268300877,0.1448354607268667,0.25
0.09748534117711122,0.09991247813922119,0.1952409410663667,0.18995248896948685,0.14618490867864187,0.12991265266517685,0.14493248355435404,0.251
0.09755484583420064,0.0999944912875939,0.19538070006703995,0.1900648758585765,0.14628860930865442,0.13000475016397622,0.1450296835730852,0.252
0.09762448238387327,0.10007666510923997,0.19552071796315001,0.1901774575627599,0.1463925030570799,0.13009701986808198,0.1451270613359999,0.253
0.09769425124971694,0.10015900012279534,0.1956609955611653,0.19029023467421988,0.14649659053089603,0.1301894623215246,0.1452246173985076,0.254
0.09776415285725785,0.1002414968492589,0.19580153367112765,0.19040320778774497,0.1466008723397975,0.13028207807078296,0.14532235231850194,0.255
0.0978341876339722,0.10032415581200614,0.19594233310667283,0.19051637750074438,0.1467053490962119,0.13037486766479908,0.14542026665637525,0.256
0.09790435600929748,0.1004069775368034,0.19608339468505143,0.190629744413263,0.14681002141531593,0.1304678316549922,0.1455183609750332,0.257
0.09797465841464464,0.10048996255182194,0.1962247192271498,0.190743309127997,0.14691488991505103,0.13056097059527363,0.14561663583990947,0.258
0.09804509528340957,0.10057311138765235,0.1963663075575113,0.1908570722503092,0.14701995521614017,0.1306542850420613,0.1457150918189808,0.259
0.09811566705098522,0.10065642457731877,0.19650816050435696,0.19097103438824434,0.14712521794210354,0.13074777555429454,0.14581372948278154,0.26
0.09818637415477349,0.10073990265629353,0.1966502788996075,0.19108519615254474,0.1472306787192755,0.13084144269344913,0.14591254940441917,0.261
0.0982572170341973,0.10082354616251166,0.19679266357890463,0.19119955815666637,0.14733633817682085,0.13093528702355212,0.146011552159589,0.262
0.09832819613071282,0.10090735563638566,0.19693531538163264,0.1913141210167943,0.14744219694675167,0.13102930911119703,0.14611073832658997,0.263
0.09839931188782174,0.10099133162082027,0.19707823515094033,0.1914288853518588,0.14754825566394397,0.1311235095255592,0.1462101084863395,0.264
0.09847056475108355,0.10107547466122732,0.197221423733763,0.19154385178355138,0.14765451496615475,0.13121788883841087,0.14630966322238934,0.265
0.09854195516812803,0.10115978530554097,0.19736488198084476,0.19165902093634135,0.147760975494039,0.13131244762413685,0.14640940312094114,0.266
0.0986134835886678,0.1012442641042326,0.19750861074676063,0.1917743934374913,0.14786763789116683,0.13140718645975002,0.14650932877086198,0.267
0.09868515046451094,0.10132891161032634,0.19765261088993913,0.19188996991707447,0.14797450280404087,0.13150210592490694,0.14660944076370042,0.268
0.09875695624957372,0.10141372837941415,0.197796883272685,0.19200575100799075,0.1480815708821135,0.1315972066019238,0.1467097396937025,0.269
0.09882890139989346,0.10149871496967156,0.19794142876120183,0.19212173734598337,0.1481888427778047,0.13169248907579217,0.14681022615782746,0.27
0.09890098637364131,0.10158387194187306,0.1980862482256153,0.1922379295696559,0.14829631914651945,0.1317879539341951,0.14691090075576446,0.271
0.09897321163113544,0.10166919985940799,0.19823134253999605,0.19235432832048902,0.14840400064666578,0.13188360176752337,0.14701176408994845,0.272
0.09904557763485411,0.10175469928829628,0.1983767125823832,0.19247093424285755,0.14851188793967238,0.13197943316889152,0.14711281676557694,0.273
0.0991180848494488,0.1018403707972043,0.19852235923480782,0.19258774798404793,0.1486199816900071,0.1320754487341545,0.1472140593906261,0.274
0.09919073374175752,0.10192621495746121,0.1986682833833165,0.19270477019427495,0.14872828256519485,0.13217164906192405,0.14731549257586804,0.275
0.09926352478081844,0.1020122323430748,0.1988144859179951,0.19282200152669954,0.1488367912358361,0.1322680347535853,0.14741711693488724,0.276
0.09933645843788311,0.10209842353074823,0.1989609677329931,0.19293944263744642,0.14894550837562515,0.13236460641331366,0.14751893308409733,0.277
0.09940953518643028,0.10218478909989594,0.19910772972654742,0.19305709418562145,0.1490544346613691,0.13246136464809147,0.14762094164275866,0.278
0.09948275550217955,0.10227132963266063,0.199254772801007,0.1931749568333296,0.14916357077300635,0.1325583100677254,0.14772314323299512,0.279
0.09955611986310518,0.10235804571392977,0.1994020978628571,0.19329303124569294,0.14927291739362542,0.13265544328486314,0.14782553847981136,0.28
0.09962962874945011,0.10244493793135241,0.1995497058227444,0.19341131809086873,0.1493824752094843,0.13275276491501098,0.14792812801111055,0.281
0.09970328264373983,0.10253200687535617,0.1996975975955017,0.19352981804006736,0.14949224491002935,0.13285027557655113,0.14803091245771177,0.28200000000000003
0.09977708203079673,0.10261925313916424,0.19984577410017282,0.19364853176757116,0.14960222718791485,0.1329479758907591,0.14813389245336767,0.28300000000000003
0.09985102739775413,0.10270667731881254,0.19999423626003823,0.19376745995075237,0.14971242273902213,0.13304586648182168,0.14823706863478248,0.28400000000000003
0.09992511923407091,0.10279428001316726,0.2001429850026401,0.19388660327009222,0.14982283226247955,0.13314394797685436,0.14834044164162974,0.28500000000000003
0.09999935803154571,0.10288206182394195,0.2002920212598087,0.19400596240919935,0.14993345646068215,0.13324222100591954,0.14844401211657063,0.28600000000000003
0.10007374428433173,0.10297002335571544,0.20044134596768703,0.19412553805482885,0.1500442960393113,0.13334068620204437,0.14854778070527214,0.28700000000000003
0.10014827848895126,0.10305816521594938,0.2005909600667582,0.19424533089690127,0.1501553517073552,0.13343934420123926,0.1486517480564253,0.28800000000000003
0.10022296114431062,0.10314648801500617,0.20074086450187062,0.1943653416285219,0.15026662417712877,0.13353819564251576,0.14875591482176403,0.28900000000000003
0.100297792751715,0.1032349923661669,0.20089106022226508,0.194485570946,0.1503781141642941,0.13363724116790546,0.14886028165608348,0.29
0.10037277381488359,0.10332367888564953,0.2010415481816008,0.19460601954886822,0.15048982238788097,0.13373648142247854,0.14896484921725886,0.291
0.10044790483996456,0.10341254819262702,0.201192329337983,0.19472668813990238,0.15060174957030767,0.13383591705436218,0.1490696181662647,0.292
0.10052318633555055,0.10350160090924604,0.20134340465398917,0.19484757742514106,0.15071389643740146,0.13393554871475988,0.14917458916719356,0.293
0.10059861881269391,0.10359083766064517,0.20149477509669672,0.19496868811390572,0.15082626371841995,0.13403537705797036,0.14927976288727546,0.294
0.10067420278492224,0.1036802590749738,0.20164644163771026,0.1950900209188206,0.1509388521460721,0.13413540274140662,0.14938513999689723,0.295
0.10074993876825412,0.10376986578341092,0.20179840525318946,0.195211576555833,0.15105166245653945,0.1342356264256155,0.14949072116962198,0.296
0.10082582728121474,0.10385965842018409,0.20195066692387653,0.1953333557442337,0.15116469538949762,0.13433604877429703,0.14959650708220887,0.297
0.10090186884485176,0.10394963762258858,0.2021032276351245,0.1954553592066773,0.1512779516881381,0.1344366704543241,0.14970249841463296,0.298
0.10097806398275154,0.10403980403100666,0.20225608837692569,0.19557758766920336,0.15139143209918984,0.13453749213576224,0.14980869585010498,0.299
0.10105441322105495,0.10413015828892688,0.20240925014393976,0.19570004186125659,0.1515051373729414,0.1346385144918895,0.14991510007509173,0.3
0.10113091708847381,0.10422070104296398,0.20256271393552255,0.19582272251570848,0.15161906826326296,0.13473973819921672,0.15002171177933624,0.301
0.10120757611630732,0.10431143294287826,0.2027164807557553,0.19594563036887808,0.1517332255276286,0.13484116393750775,0.15012853165587817,0.302
0.10128439083845836,0.10440235464159564,0.20287055161347342,0.19606876616055344,0.151847609927139,0.1349427923897995,0.15023556040107455,0.303
0.10136136179145037,0.10449346679522768,0.203024927522296,0.19619213063401314,0.15196222222654385,0.1350446242424231,0.1503427987146204,0.304
0.10143848951444395,0.10458477006309176,0.20317960950065536,0.19631572453604781,0.15207706319426478,0.1351466601850242,0.1504502472995698,0.305
0.10151577454925383,0.10467626510773147,0.20333459857182695,0.1964395486169822,0.15219213360241832,0.13524890091058384,0.15055790686235684,0.306
0.1015932174403659,0.10476795259493697,0.20348989576395926,0.19656360363069694,0.15230743422683926,0.13535134711543984,0.150665778112817,0.307
0.10167081873495443,0.1048598331937659,0.20364550211010418,0.19668789033465087,0.1524229658471037,0.13545399949930764,0.15077386176420837,0.308
0.10174857898289925,0.10495190757656402,0.20380141864824752,0.19681240948990306,0.15253872924655276,0.13555685876530194,0.15088215853323353,0.309
0.10182649873680338,0.10504417641898625,0.20395764642133954,0.19693716186113583,0.15265472521231654,0.13565992561995818,0.150990669140061,0.31
0.10190457855201038,0.10513664040001794,0.20411418647732624,0.19706214821667695,0.1527709545353376,0.1357632007732541,0.15109939430834746,0.311
0.1019828189866224,0.10522930020199604,0.20427103986918047,0.19718736932852288,0.15288741801039524,0.13586668493863188,0.15120833476525944,0.312
0.10206122060151769,0.10532215651063068,0.20442820765493303,0.1973128259723614,0.15300411643612993,0.13597037883301996,0.15131749124149607,0.313
0.10213978396036888,0.1054152100150269,0.20458569089770498,0.1974385189275953,0.15312105061506762,0.13607428317685552,0.1514268644713111,0.314
0.10221850962966102,0.10550846140770634,0.20474349066573916,0.19756444897736525,0.15323822135364443,0.13617839869410658,0.15153645519253583,0.315
0.10229739817870988,0.10560191138462939,0.2049016080324324,0.1976906169085739,0.1533556294622315,0.1362827261122949,0.15164626414660165,0.316
0.10237645017968038,0.10569556064521728,0.2050600440763682,0.19781702351190927,0.15347327575516023,0.13638726616251848,0.15175629207856328,0.317
0.10245566620760536,0.10578940989237452,0.20521879988134906,0.19794366958186885,0.1535911610507472,0.13649201957947474,0.1518665397371217,0.318
0.10253504684040401,0.10588345983251134,0.20537787653642997,0.19807055591678369,0.15370928617131988,0.13659698710148332,0.15197700787464752,0.319
0.1026145926589011,0.10597771117556663,0.20553727513595085,0.19819768331884277,0.15382765194324233,0.13670216947050992,0.15208769724720472,0.32
0.1026943042468458,0.10607216463503055,0.20569699677957082,0.1983250525941176,0.15394625919694083,0.1368075674321891,0.15219860861457407,0.321
0.10277418219093093,0.10616682092796782,0.20585704257230142,0.1984526645525867,0.15406510876692997,0.13691318173584854,0.15230974274027725,0.322
0.10285422708081246,0.10626168077504095,0.20601741362454057,0.19858052000816073,0.15418420149183926,0.13701901313453266,0.15242110039160084,0.323
0.1029344395091289,0.10635674490053369,0.20617811105210726,0.19870861977870738,0.1543035382144391,0.13712506238502664,0.15253268233962056,0.324
0.10301482007152087,0.10645201403237461,0.20633913597627565,0.19883696468607714,0.15442311978166787,0.1372313302478809,0.15264448935922587,0.325
0.10309536936665119,0.10654748890216112,0.20650048952380992,0.19896555555612805,0.15454294704465865,0.13733781748743512,0.1527565222291446,0.326
0.10317608799622478,0.10664317024518327,0.20666217282699986,0.19909439321875222,0.1546630208587664,0.1374445248718435,0.15286878173196772,0.327
0.10325697656500872,0.10673905880044816,0.20682418702369523,0.199223478507901,0.15478334208359518,0.137551453173099,0.15298126865417455,0.328
0.10333803568085269,0.10683515531070426,0.20698653325734245,0.19935281226161175,0.15490391158302588,0.13765860316705875,0.15309398378615802,0.329
0.10341926595470935,0.10693146052246612,0.2071492126770198,0.19948239532203385,0.15502473022524385,0.13776597563346918,0.15320692792224996,0.33
0.10350066800065526,0.10702797518603906,0.20731222643747382,0.19961222853545504,0.15514579888276697,0.13787357135599143,0.15332010186074704,0.331
0.10358224243591138,0.10712470005554425,0.20747557569915598,0.19974231275232865,0.15526711843247382,0.13798139112222704,0.1534335064039365,0.332
0.1036639898808643,0.10722163588894408,0.20763926162825913,0.19987264882730016,0.15538868975563208,0.13808943572374394,0.15354714235812214,0.333
0.1037459109590873,0.10731878344806735,0.20780328539675488,0.2000032376192347,0.15551051373792757,0.1381977059561022,0.15366101053365103,0.334
0.10382800629736186,0.107416143498635,0.2079676481824307,0.2001340799912441,0.1556325912694925,0.1383062026188807,0.15377511174493957,0.335
0.10391027652569895,0.107513716810286,0.20813235116892767,0.20026517681071493,0.15575492324493523,0.13841492651570325,0.15388944681050049,0.336
0.10399272227736094,0.10761150415660349,0.2082973955457787,0.20039652894933596,0.15587751056336926,0.13852387845426567,0.15400401655296972,0.337
0.10407534418888341,0.10770950631514074,0.20846278250844638,0.2005281372831264,0.1560003541284432,0.13863305924636243,0.15411882179913358,0.338
0.10415814290009716,0.10780772406744803,0.2086285132583617,0.2006600026924643,0.1561234548483701,0.13874246970791396,0.15423386337995615,0.339
0.10424111905415064,0.10790615819909907,0.20879458900296327,0.20079212606211502,0.15624681363595824,0.13885211065899394,0.15434914213060705,0.34
0.10432427329753222,0.1080048094997181,0.2089610109557359,0.20092450828125977,0.15637043140864082,0.13896198292385697,0.15446465889048894,0.341
0.1044076062800929,0.10810367876300693,0.20912778033625062,0.20105715024352494,0.156494309088507,0.13907208733096632,0.15458041450326596,0.342
0.10449111865506906,0.10820276678677238,0.20929489837020446,0.20119005284701108,0.1566184476023325,0.13918242471302208,0.15469640981689173,0.343
0.1045748110791056,0.10830207437295383,0.20946236628946027,0.2013232169943225,0.15674284788161086,0.13929299590698935,0.15481264568363817,0.34400000000000003
0.10465868421227895,0.10840160232765111,0.20963018533208758,0.20145664359259705,0.15686751086258477,0.1394038017541267,0.1549291229601241,0.34500000000000003
0.10474273871812062,0.10850135146115251,0.20979835674240319,0.20159033355353587,0.15699243748627745,0.13951484310001527,0.15504584250734418,0.34600000000000003
0.10482697526364078,0.1086013225879631,0.20996688177101244,0.20172428779343365,0.15711762869852486,0.1396261207945873,0.15516280519069836,0.34700000000000003
0.10491139451935194,0.10870151652683326,0.2101357616748507,0.20185850723320933,0.15724308545000767,0.13973763569215564,0.15528001188002133,0.34800000000000003
0.10499599715929306,0.10880193410078746,0.210304997717225,0.2019929927984364,0.15736880869628367,0.13984938865144317,0.15539746344961194,0.34900000000000003
0.10508078386105371,0.1089025761371532,0.21047459116785633,0.20212774541937414,0.15749479939782032,0.1399613805356125,0.15551516077826366,0.35000000000000003
0.10516575530579846,0.1090034434675904,0.21064454330292223,0.2022627660309987,0.15762105852002797,0.14007361221229597,0.15563310474929454,0.35100000000000003
0.10525091217829147,0.10910453692812072,0.2108148554050995,0.2023980555730347,0.1577475870332928,0.14018608455362586,0.15575129625057768,0.35200000000000004
0.10533625516692137,0.10920585735915747,0.21098552876360738,0.20253361498998668,0.15787438591301045,0.14029879843626483,0.1558697361745721,0.353
0.10542178496372627,0.10930740560553556,0.21115656467425134,0.2026694452311715,0.15800145613961972,0.1404117547414367,0.1559884254183535,0.354
0.10550750226441886,0.1094091825165416,0.21132796443946664,0.20280554725075015,0.15812879869863675,0.1405249543549573,0.15610736488364588,0.355
0.10559340776841218,0.10951118894594469,0.21149972936836295,0.2029419220077607,0.15825641458068912,0.14063839816726598,0.15622655547685266,0.356
0.10567950217884496,0.10961342575202687,0.2116718607767689,0.20307857046615072,0.1583843047815507,0.14075208707345685,0.15634599810908878,0.357
0.10576578620260775,0.10971589379761441,0.21184435998727674,0.20321549359481067,0.15851247030217636,0.14086602197331066,0.15646569369621255,0.358
0.10585226055036889,0.10981859395010889,0.2120172283292886,0.20335269236760709,0.1586409121487373,0.14098020377132695,0.15658564315885798,0.359
0.105938925936601,0.10992152708151892,0.21219046713906117,0.20349016776341602,0.15876963133265667,0.14109463337675612,0.15670584742246746,0.36
0.10602578307960739,0.1100246940684918,0.2123640777597526,0.20362792076615735,0.15889862887064496,0.14120931170363218,0.15682630741732456,0.361
0.10611283270154899,0.11012809579234581,0.21253806154146893,0.20376595236482878,0.15902790578473658,0.14132423967080568,0.1569470240785873,0.362
0.10620007552847133,0.1102317331391023,0.2127124198413106,0.20390426355354016,0.15915746310232584,0.1414394182019766,0.15706799834632124,0.363
0.10628751229033176,0.11033560699951857,0.2128871540234202,0.20404285533154856,0.15928730185620404,0.14155484822572806,0.15718923116553357,0.364
0.10637514372102705,0.1104397182691208,0.21306226545903012,0.20418172870329312,0.15941742308459622,0.14167053067555982,0.15731072348620695,0.365
0.10646297055842104,0.11054406784823695,0.2132377555265104,0.20432088467843051,0.15954782783119856,0.14178646648992235,0.1574324762633337,0.366
0.10655099354437271,0.11064865664203062,0.21341362561141752,0.20446032427187047,0.15967851714521605,0.14190265661225124,0.15755449045695055,0.367
0.10663921342476432,0.11075348556053463,0.21358987710654312,0.20460004850381205,0.15980949208140063,0.14201910199100143,0.15767676703217334,0.368
0.1067276309495299,0.11085855551868516,0.2137665114119634,0.20474005839977952,0.15994075370008914,0.14213580357968253,0.15779930695923236,0.369
0.10681624687268405,0.11096386743635599,0.21394352993508886,0.2048803549906592,0.1600723030672422,0.14225276233689366,0.15792211121350763,0.37
0.10690506195235082,0.11106942223839335,0.2141209340907147,0.20502093931273635,0.16020414125448318,0.1423699792263591,0.15804518077556487,0.371
0.10699407695079297,0.11117522085465066,0.214298725301071,0.20516181240773218,0.1603362693391373,0.14248745521696404,0.1581685166311914,0.372
0.10708329263444148,0.11128126422002407,0.2144769049958738,0.20530297532284159,0.16046868840427148,0.14260519128279064,0.15829211977143282,0.373
0.10717270977392516,0.11138755327448768,0.21465547461237697,0.20544442911077082,0.16060139953873404,0.14272318840315446,0.15841599119262925,0.374
0.107262329144101,0.1114940889631298,0.2148344355954237,0.205586174829776,0.1607344038371953,0.14284144756264117,0.15854013189645288,0.375
0.10735215152408392,0.11160087223618882,0.215013789397499,0.20572821354370102,0.16086770240018813,0.14295996975114364,0.15866454288994494,0.376
0.10744217769727783,0.11170790404908996,0.21519353747878225,0.20587054632201704,0.16100129633414875,0.14307875596389924,0.15878922518555347,0.377
0.10753240845140603,0.11181518536248182,0.21537368130720078,0.20601317423986112,0.16113518675145855,0.1431978072015275,0.1589141798011715,0.378
0.1076228445785426,0.1119227171422739,0.21555422235848337,0.20615609837807608,0.16126937477048522,0.1433171244700684,0.159039407760175,0.379
0.10771348687514354,0.11203050035967378,0.21573516211621432,0.20629931982325014,0.1614038615156255,0.1434367087810201,0.15916491009146197,0.38
0.10780433614207849,0.11213853599122493,0.21591650207188823,0.20644283966775734,0.161538648117347,0.1435565611513785,0.15929068782949113,0.381
0.10789539318466265,0.11224682501884513,0.21609824372496503,0.2065866590097977,0.16167373571223154,0.14367668260367542,0.1594167420143214,0.382
0.1079866588126891,0.1123553684298646,0.21628038858292542,0.2067307789534386,0.16180912544301793,0.1437970741660185,0.15954307369165163,0.383
0.10807813384046105,0.11246416721706504,0.21646293816132697,0.20687520060865558,0.16194481845864586,0.1439177368721307,0.15966968391286032,0.384
0.10816981908682477,0.11257322237871877,0.21664589398386075,0.20701992509137424,0.16208081591429982,0.14403867176139046,0.1597965737350465,0.385
0.10826171537520275,0.11268253491862802,0.21682925758240817,0.2071649535235122,0.16221711897145302,0.14415987987887202,0.1599237442210701,0.386
0.10835382353362688,0.11279210584616514,0.21701303049709864,0.2073102870330213,0.16235372879791277,0.14428136227538627,0.16005119643959323,0.387
0.10844614439477228,0.1129019361763125,0.21719721427636737,0.20745592675393035,0.16249064656786508,0.1444031200075218,0.16017893146512147,0.388
0.10853867879599126,0.11301202692970323,0.2173818104770141,0.20760187382638848,0.16262787346192054,0.14452515413768657,0.1603069503780459,0.389
0.1086314275793475,0.11312237913266214,0.217566820664262,0.20774812939670817,0.16276541066715988,0.1446474657341495,0.16043525426468513,0.39
0.10872439159165084,0.11323299381724691,0.21775224641181717,0.20789469461740936,0.16290325937718078,0.14477005587108302,0.16056384421732808,0.391
0.10881757168449199,0.11334387202128986,0.21793808930192876,0.20804157064726378,0.16304142079214404,0.1448929256286054,0.16069272133427678,0.392
0.10891096871427791,0.11345501478844,0.21812435092544943,0.20818875865133935,0.16317989611882125,0.14501607609282408,0.16082188671988967,0.393
0.10900458354226733,0.11356642316820535,0.21831103288189682,0.20833625980104561,0.1633186865706419,0.14513950835587852,0.16095134148462545,0.394
0.10909841703460653,0.11367809821599581,0.21849813677951455,0.20848407527417837,0.1634577933677419,0.1452632235159848,0.16108108674508712,0.395
0.10919247006236571,0.11379004099316646,0.21868566423533514,0.20863220625496656,0.16359721773701155,0.14538722267747883,0.1612111236240665,0.396
0.10928674350157538,0.11390225256706085,0.21887361687524226,0.2087806539341177,0.16373696091214457,0.1455115069508617,0.1613414532505892,0.397
0.10938123823326333,0.11401473401105523,0.2190619963340341,0.20892941950886476,0.16387702413368738,0.1456360774528441,0.16147207675996,0.398
0.10947595514349179,0.11412748640460282,0.2192508042554873,0.2090785041830135,0.16401740864908895,0.145760935306392,0.16160299529380817,0.399
0.10957089512339489,0.11424051083327859,0.2194400422924213,0.20922790916698958,0.1641581157127507,0.14588608164077235,0.16173421000013408,0.4
0.10966605906921684,0.1143538083888244,0.21962971210676374,0.20937763567788675,0.16429914658607758,0.14601151759159922,0.16186572203335556,0.401
0.10976144788234982,0.11446738016919468,0.21981981536961528,0.2095276849395151,0.16444050253752865,0.1461372443008804,0.16199753255435487,0.402
0.1098570624693729,0.1145812272786024,0.2200103537613161,0.2096780581824498,0.164582184842669,0.14626326291706465,0.16212964273052613,0.403
0.10995290374209071,0.11469535082756546,0.22020132897151304,0.2098287566440804,0.16472419478422165,0.14638957459508878,0.16226205373582292,0.404
0.110048972617573,0.11480975193295363,0.22039274269922626,0.2099797815686605,0.16486653365211992,0.14651618049642587,0.1623947667508071,0.405
0.11014527001819424,0.11492443171803567,0.22058459665291774,0.21013113420735807,0.1650092027435606,0.1466430817891335,0.16252778296269685,0.406
0.11024179687167361,0.11503939131252723,0.2207768925505594,0.21028281581830535,0.16515220336305744,0.14677027964790254,0.16266110356541627,0.40700000000000003
0.11033855411111557,0.11515463185263895,0.2209696321197027,0.21043482766665075,0.16529553682249468,0.14689777525410624,0.16279472975964485,0.40800000000000003
0.11043554267505044,0.11527015448112495,0.22116281709754784,0.21058717102460983,0.16543920444118196,0.1470255697958501,0.16292866275286738,0.40900000000000003
0.11053276350747589,0.1153859603473321,0.22135644923101494,0.21073984717151747,0.16558320754590894,0.14715366446802192,0.16306290375942478,0.41000000000000003
0.11063021755789827,0.11550205060724934,0.2215505302768144,0.21089285739388006,0.16572754747100088,0.1472820604723423,0.16319745400056468,0.41100000000000003
0.11072790578137466,0.11561842642355762,0.22174506200151903,0.2110462029854288,0.16587222555837441,0.14741075901741593,0.16333231470449325,0.41200000000000003
0.11082582913855535,0.11573508896568058,0.22194004618163626,0.2111998852471729,0.1660172431575942,0.14753976131878282,0.16346748710642675,0.41300000000000003
0.11092398859572633,0.1158520394098351,0.22213548460368104,0.21135390548745336,0.16616260162592966,0.14766906859897053,0.16360297244864422,0.41400000000000003
0.1110223851248527,0.11596927893908297,0.22233137906424982,0.2115082650219977,0.1663083023284128,0.14779868208754665,0.16373877198054035,0.41500000000000004
0.11112101970362222,0.11608680874338259,0.22252773137009438,0.21166296517397454,0.16645434663789577,0.14792860302117167,0.16387488695867855,0.41600000000000004
0.11121989331548907,0.11620463001964121,0.22272454333819744,0.21181800727404923,0.16660073593510985,0.14805883264365247,0.16401131864684518,0.41700000000000004
0.11131900694971855,0.116322743971768,0.22292181679584794,0.2119733926604396,0.16674747160872438,0.14818937220599646,0.1641480683161038,0.418
0.11141836160143179,0.11644115181072733,0.2231195535807176,0.21212912267897246,0.16689455505540646,0.14832022296646574,0.16428513724484997,0.419
0.11151795827165088,0.11655985475459225,0.22331775554093802,0.21228519868314077,0.16704198767988082,0.14845138619063247,0.16442252671886654,0.42
0.1116177979673448,0.11667885402859933,0.22351642453517848,0.21244162203416064,0.1671897708949913,0.148582863151434,0.16456023803138,0.421
0.11171788170147527,0.11679815086520311,0.22371556243272428,0.21259839410102985,0.16733790612176141,0.14871465512922913,0.1646982724831165,0.422
0.11181821049304355,0.11691774650413163,0.2239151711135564,0.21275551626058614,0.1674863947894568,0.14884676341185465,0.16483663138235885,0.423
0.11191878536713744,0.11703764219244234,0.2241152524684312,0.21291298989756638,0.16763523833564753,0.1489791892946822,0.16497531604500437,0.424
0.11201960735497846,0.11715783918457835,0.22431580839896104,0.21307081640466644,0.16778443820627106,0.14911193408067627,0.16511432779462237,0.425
0.11212067749397014,0.11727833874242562,0.22451684081769596,0.21322899718260094,0.16793399585569604,0.149244999080452,0.16525366796251326,0.426
0.11222199682774622,0.11739914213537023,0.2247183516482059,0.21338753364016458,0.1680839127467865,0.1493783856123341,0.16539333788776742,0.427
0.11232356640621945,0.11752025064035652,0.22492034282516354,0.21354642719429326,0.16823419035096684,0.14951209500241613,0.1655333389173249,0.428
0.11242538728563108,0.11764166554194577,0.2251228162944284,0.21370567927012585,0.16838483014828728,0.14964612858462006,0.1656736724060358,0.429
0.11252746052860056,0.11776338813237523,0.22532577401313064,0.2138652913010671,0.16853583362748983,0.14978048770075728,0.1658143397167212,0.43
0.11262978720417585,0.11788541971161783,0.22552921794975742,0.21402526472885056,0.16868720228607517,0.1499151737005889,0.1659553422202342,0.431
0.11273236838788417,0.11800776158744257,0.22573315008423828,0.21418560100360218,0.16883893763036992,0.15005018794188776,0.16609668129552238,0.432
0.11283520516178336,0.11813041507547543,0.22593757240803228,0.21434630158390486,0.16899104117559466,0.1501855317905004,0.1662383583296902,0.433
0.11293829861451353,0.11825338149926062,0.22614248692421604,0.21450736793686342,0.1691435144459328,0.1503212066204101,0.16638037471806202,0.434
0.11304164984134948,0.11837666219032295,0.2263478956475719,0.2146688015381699,0.16929635897459963,0.15045721381379965,0.16652273186424643,0.435
0.11314525994425344,0.11850025848823022,0.22655380060467772,0.2148306038721698,0.16944957630391222,0.15059355476111602,0.16666543118020005,0.436
0.11324913003192835,0.11862417174065666,0.22676020383399687,0.21499277643192938,0.16960316798536043,0.15073023086113443,0.166808474086293,0.437
0.11335326121987176,0.11874840330344671,0.22696710738596945,0.21515532071930224,0.1697571355796779,0.15086724352102387,0.16695186201137452,0.438
0.11345765463043012,0.1188729545406796,0.22717451332310445,0.21531823824499843,0.16991148065691428,0.15100459415641276,0.16709559639283897,0.439
0.11356231139285387,0.11899782682473435,0.2273824237200725,0.21548153052865232,0.17006620479650789,0.1511422841914555,0.16723967867669334,0.44
0.11366723264335263,0.1191230215363558,0.22759084066379945,0.21564519909889263,0.17022130958735893,0.15128031505889972,0.16738411031762418,0.441
0.11377241952515144,0.11924854006472071,0.22779976625356146,0.21580924549341224,0.17037679662790384,0.15141868820015378,0.16752889277906646,0.442
0.11387787318854725,0.11937438380750502,0.22800920260108,0.21597367125903918,0.17053266752619012,0.15155740506535548,0.1676740275332721,0.443
0.11398359479096601,0.11950055417095157,0.22821915183061878,0.21613847795180782,0.17068892389995177,0.15169646711344106,0.16781951606137968,0.444
0.11408958549702033,0.1196270525699384,0.22842961607908088,0.21630366713703128,0.1708455673766856,0.1518358758122151,0.16796535985348487,0.445
0.11419584647856791,0.11975388042804785,0.22864059749610727,0.21646924038937426,0.17100259959372843,0.15197563263842082,0.16811156040871103,0.446
0.11430237891477023,0.11988103917763637,0.22885209824417577,0.21663519929292638,0.17116002219833476,0.15211573907781134,0.16825811923528133,0.447
0.11440918399215212,0.12000853025990477,0.22906412049870187,0.21680154544127675,0.17131783684775528,0.1522561966252216,0.16840503785059074,0.448
0.1145162629046617,0.12013635512496965,0.2292766664481392,0.21696828043758892,0.1714760452093164,0.15239700678464096,0.1685523177812793,0.449
0.11462361685373115,0.12026451523193495,0.22948973829408242,0.21713540589467661,0.17163464896050004,0.1525381710692863,0.16869996056330577,0.45
0.11473124704833788,0.12039301204896466,0.2297033382513698,0.21730292343508015,0.17179364978902487,0.15267969100167633,0.1688479677420224,0.451
0.11483915470506645,0.1205218470533561,0.22991746854818787,0.2174708346911438,0.17195304939292785,0.15282156811370612,0.16899634087224996,0.452
0.11494734104817103,0.12065102173161386,0.23013213142617645,0.21763914130509385,0.17211284948064667,0.15296380394672274,0.16914508151835383,0.453
0.11505580730963869,0.1207805375795246,0.2303473291405346,0.21780784492911717,0.17227305177110314,0.15310640005160148,0.16929419125432085,0.454
0.11516455472925305,0.12091039610223253,0.23056306396012832,0.2179769472254411,0.1724336579937873,0.15324935798882283,0.1694436716638368,0.455
0.11527358455465878,0.1210405988143157,0.2307793381675987,0.21814644986641352,0.17259466988884242,0.15339267932855025,0.1695935243403646,0.456
0.11538289804142665,0.12117114723986298,0.23099615405947127,0.21831635453458423,0.17275608920715105,0.15353636565070897,0.16974375088722363,0.457
0.11549249645311928,0.12130204291255196,0.23121351394626627,0.21848666292278693,0.1729179177104211,0.15368041854506498,0.16989435291766938,0.458
0.11560238106135776,0.12143328737572738,0.23143142015261053,0.2186573767342213,0.17308015717127398,0.15382483961130552,0.1700453320549744,0.459
0.11571255314588848,0.1215648821824807,0.23164987501734996,0.21882849768253815,0.1732428093733329,0.15396963045911974,0.17019668993250944,0.46
0.11582301399465122,0.12169682889573005,0.23186888089366323,0.2190000274919222,0.17340587611131192,0.15411479270828082,0.17034842819382615,0.461
0.11593376490384746,0.12182912908830153,0.2320884401491768,0.2191719678971785,0.17356935919110641,0.15426032798872832,0.17050054849274002,0.462
0.11604480717800972,0.12196178434301086,0.2323085551660807,0.21934432064381787,0.17373326042988416,0.15440623794065175,0.17065305249341436,0.463
0.11615614213007132,0.12209479625274601,0.23252922834124606,0.21951708748814452,0.17389758165617727,0.15455252421457466,0.1708059418704453,0.464
0.1162677710814374,0.12222816642055097,0.2327504620863432,0.21969027019734377,0.17406232470997515,0.1546991884714402,0.1709592183089474,0.465
0.11637969536205586,0.12236189645970962,0.2329722588279611,0.21986387054957038,0.17422749144281863,0.15484623238269676,0.17111288350464002,0.466
0.11649191631048993,0.12249598799383157,0.23319462100772825,0.22003789033403912,0.17439308371789455,0.15499365763038508,0.17126693916393534,0.467
0.11660443527399063,0.12263044265693776,0.23341755108243478,0.22021233135111448,0.17455910341013176,0.1551414659072259,0.1714213870040261,0.468
0.11671725360857081,0.12276526209354778,0.23364105152415518,0.22038719541240281,0.1747255524062978,0.15528965891670882,0.17157622875297532,0.46900000000000003
0.11683037267907945,0.12290044795876762,0.23386512482037305,0.2205624843408446,0.1748924326050968,0.1554382383731817,0.1717314661498061,0.47000000000000003
0.11694379385927665,0.12303600191837842,0.23408977347410642,0.22073819997080785,0.17505974591726825,0.15558720600194131,0.17188710094459314,0.47100000000000003
0.11705751853190996,0.12317192564892637,0.23431500000403507,0.22091434414818237,0.17522749426568693,0.1557365635393249,0.17204313489855436,0.47200000000000003
0.11717154808879102,0.12330822083781319,0.23454080694462834,0.22109091873047518,0.17539567958546326,0.15588631273280237,0.17219956978414422,0.47300000000000003
0.11728588393087315,0.12344488918338785,0.2347671968462749,0.2212679255869071,0.17556430382404573,0.15603645534106975,0.1723564073851475,0.47400000000000003
0.1174005274683298,0.12358193239503905,0.23499417227541347,0.22144536659850944,0.17573336894132358,0.15618699313414344,0.17251364949677425,0.47500000000000003
0.11751548012063387,0.12371935219328867,0.23522173581466485,0.221623243658223,0.1759028769097307,0.15633792789345588,0.17267129792575583,0.47600000000000003
0.11763074331663771,0.12385715030988653,0.23544989006296577,0.2218015586709968,0.1760728297143508,0.15648926141195124,0.17282935449044165,0.47700000000000004
0.11774631849465424,0.12399532848790552,0.23567863763570326,0.22198031355388878,0.17624322935302358,0.1566409954941833,0.1729878210208972,0.47800000000000004
0.11786220710253861,0.12413388848183841,0.2359079811648512,0.22215951023616717,0.17641407783645177,0.15679313195641345,0.17314669935900276,0.47900000000000004
0.11797841059777091,0.12427283205769511,0.23613792329910807,0.2223391506594128,0.17658537718830977,0.15694567262671025,0.1733059913585539,0.48000000000000004
0.11809493044753991,0.12441216099310137,0.23636846670403558,0.2225192367776226,0.176757129445353,0.15709861934504957,0.17346569888536198,0.481
0.11821176812882733,0.12455187707739833,0.23659961406219965,0.22269977055731463,0.17692933665752855,0.15725197396341642,0.17362582381735647,0.482
0.11832892512849343,0.12469198211174301,0.23683136807331176,0.2228807539776332,0.17710200088808686,0.15740573834590718,0.17378636804468808,0.483
0.11844640294336312,0.12483247790921019,0.23706373145437298,0.223062189030456,0.17727512421369504,0.15755991436883326,0.1739473334698331,0.484
0.11856420308031337,0.12497336629489512,0.23729670693981852,0.2232440777205019,0.1774487087245506,0.15771450392082603,0.1741087220076985,0.485
0.1186823270563613,0.12511464910601738,0.23753029728166405,0.22342642206544014,0.17762275652449708,0.15786950890294235,0.17427053558572875,0.486
0.1188007763987533,0.1252563281920259,0.2377645052496537,0.22360922409600048,0.17779726973114054,0.15802493122877168,0.17443277614401317,0.487
0.11891955264505517,0.12539840541470496,0.2379993336314098,0.2237924858560845,0.1779722504759674,0.15818077282454418,0.17459544563539472,0.488
0.11903865734324337,0.1255408826482816,0.23823478523258332,0.22397620940287832,0.17814770090446355,0.15833703562923987,0.17475854602557997,0.489
0.11915809205179671,0.12568376177953394,0.23847086287700692,0.22416039680696614,0.17832362317623446,0.15849372159469916,0.17492207929325004,0.49
0.11927785833978993,0.1258270447079007,0.23870756940684906,0.22434505015244566,0.17850001946512709,0.15865083268573427,0.17508604743017314,0.491
0.11939795778698735,0.12597073334559197,0.2389449076827698,0.2245301715370435,0.17867689195935255,0.15880837088024222,0.17525045244131773,0.492
0.11951839198393839,0.12611482961770126,0.239182880584078,0.22471576307223345,0.17885424286161047,0.1589663381693186,0.17541529634496733,0.493
0.11963916253207342,0.12625933546231843,0.2394214910088908,0.22490182688335472,0.17903207438921453,0.15912473655737316,0.17558058117283656,0.494
0.11976027104380135,0.12640425283064427,0.23966074187429437,0.22508836510973196,0.17921038877421921,0.15928356806224592,0.17574630897018811,0.495
0.11988171914260767,0.1265495836871061,0.23990063611650614,0.22527537990479646,0.17938918826354813,0.15944283471532514,0.17591248179595123,0.496
0.12000350846315402,0.1266953300094745,0.24014117669103932,0.2254628734362089,0.17956847511912383,0.15960253856166623,0.17607910172284172,0.497
0.12012564065137865,0.12684149378898174,0.2403823665728688,0.22565084788598322,0.17974825161799862,0.15976268166011218,0.17624617083748248,0.498
0.1202481173645981,0.12698807703044093,0.24062420875659868,0.2258393054506115,0.1799285200524872,0.1599232660834151,0.17641369124052622,0.499
0.12037094027160986,0.12713508175236707,0.24086670625663228,0.2260282483411911,0.18010928273030033,0.16008429391835918,0.17658166504677908,0.5
0.12049411105279638,0.12728250998709892,0.2411098621073428,0.22621767878355203,0.1802905419746803,0.1602457672658851,0.1767500943853255,0.501
0.12061763140023012,0.1274303637809226,0.24135367936324725,0.22640759901838683,0.1804723001245381,0.16040768824121548,0.17691898139965473,0.502
0.12074150301777976,0.12757864519419618,0.24159816109918092,0.2265980113013809,0.1806545595345909,0.16057005897398208,0.17708832824778856,0.503
0.12086572762121772,0.1277273563014762,0.24184331041047466,0.22678891790334513,0.1808373225755028,0.16073288160835436,0.17725813710241065,0.504
0.12099030693832874,0.12787649919164482,0.2420891304131335,0.22698032111034905,0.18102059163402565,0.16089615830316906,0.1774284101509969,0.505
0.12111524270901979,0.12802607596803925,0.24233562424401764,0.22717222322385616,0.1812043691131419,0.16105989123206174,0.1775991495959477,0.506
0.12124053668543117,0.12817608874858172,0.24258279506102495,0.2273646265608609,0.18138865743220958,0.1612240825835993,0.17777035765472132,0.507
0.12136619063204893,0.12832653966591184,0.24283064604327584,0.22755753345402596,0.1815734590271078,0.16138873456141445,0.1779420365599689,0.508
0.1214922063258186,0.1284774308675196,0.2430791803912998,0.22775094625182266,0.18175877635038493,0.1615538493843414,0.17811418855967112,0.509
0.12161858555625982,0.12862876451588026,0.24332840132722464,0.22794486731867164,0.1819446118714075,0.16171942928655292,0.17828681591727594,0.51
0.12174533012558308,0.128780542788591,0.24357831209496683,0.22813929903508595,0.1821309680765116,0.16188547651769913,0.1784599209118385,0.511
0.12187244184880688,0.12893276787850838,0.2438289159604243,0.22833424379781495,0.18231784746915516,0.16205199334304815,0.17863350583816165,0.512
0.12199992255387693,0.1290854419938882,0.2440802162116721,0.22852970401999062,0.1825052525700726,0.1622189820436276,0.1788075730069394,0.513
0.12212777408178635,0.12923856735852618,0.24433221615915904,0.2287256821312751,0.18269318591743078,0.16238644491636828,0.1789821247449006,0.514
0.12225599828669734,0.12939214621190084,0.2445849191359073,0.22892218057800948,0.18288165006698687,0.16255438427424931,0.1791571633949552,0.515
0.12238459703606433,0.1295461808093177,0.2448383284977137,0.2291192018233654,0.1830706475922478,0.16272280244644477,0.17933269131634155,0.516
0.12251357221075841,0.12970067342205496,0.24509244762335397,0.22931674834749713,0.18326018108463213,0.16289170177847226,0.17950871088477602,0.517
0.12264292570519338,0.12985562633751116,0.24534727991478816,0.22951482264769577,0.18345025315363261,0.16306108463234287,0.17968522449260346,0.518
0.12277265942745302,0.13001104185935455,0.24560282879736944,0.22971342723854588,0.18364086642698166,0.16323095338671303,0.17986223454895017,0.519
0.12290277529942012,0.1301669223076738,0.24585909772005463,0.22991256465208268,0.18383202355081835,0.16340131043703812,0.18003974347987828,0.52
0.12303327525690688,0.1303232700191308,0.24611609015561714,0.2301122374379521,0.1840237271898569,0.1635721581957276,0.18021775372854146,0.521
0.12316416124978664,0.13048008734711497,0.24637380960086228,0.23031244816357185,0.1842159800275578,0.16374349909230218,0.18039626775534345,0.522
0.12329543524212755,0.13063737666189956,0.24663225957684526,0.230513199414295,0.18440878476629988,0.16391533557355284,0.18057528803809728,0.523
0.1234270992123275,0.1307951403507996,0.2468914436290914,0.23071449379357487,0.18460214412755577,0.16408767010370115,0.1807548170721872,0.524
0.12355915515325074,0.1309533808183316,0.24715136532781848,0.23091633392313218,0.18479606085206796,0.1642605051645621,0.1809348573707319,0.525
0.12369160507236612,0.13111210048637548,0.24741202826816255,0.23111872244312381,0.18499053770002763,0.16443384325570853,0.18111541146474966,0.526
0.12382445099188696,0.13127130179433788,0.2476734360704053,0.23132166201231388,0.1851855774512555,0.1646076868946373,0.18129648190332592,0.527
0.12395769494891255,0.13143098719931787,0.24793559238020443,0.2315251553082464,0.18538118290538444,0.1647820386169377,0.18147807125378215,0.528
0.12409133899557125,0.13159115917627398,0.24819850086882692,0.23172920502742025,0.18557735688204435,0.16495690097646143,0.18166018210184715,0.529
0.12422538519916548,0.13175182021819395,0.24846216523338444,0.2319338138854659,0.18577410222104965,0.16513227654549517,0.18184281705182992,0.53
0.12435983564231849,0.13191297283626574,0.24872658919707166,0.23213898461732438,0.1859714217825879,0.16530816791493436,0.1820259787267951,0.531
0.12449469242312233,0.1320746195600511,0.2489917765094071,0.23234471997742823,0.18616931844741164,0.16548457769445982,0.1822096697687397,0.532
0.12462995765528835,0.13223676293766073,0.24925773094647757,0.2325510227398849,0.1863677951170318,0.16566150851271566,0.18239389283877275,0.533
0.124765633468299,0.13239940553593188,0.24952445631118397,0.2327578956986611,0.18656685471391385,0.16583896301749024,0.1825786506172965,0.534
0.12490172200756168,0.13256254994060804,0.24979195643349125,0.2329653416677714,0.18676650018167562,0.16601694387589797,0.18276394580418967,0.535
0.12503822543456414,0.1327261987565202,0.2500602351706806,0.23317336348146683,0.18696673448528822,0.1661954537745648,0.18294978111899354,0.536
0.12517514592703238,0.1328903546077711,0.2503292964076046,0.23338196399442732,0.18716756061127865,0.16637449541981436,0.1831361593010992,0.537
0.12531248567908962,0.133055020137921,0.25059914405694533,0.23359114608195544,0.1873689815679352,0.16655407153785753,0.18332308310993828,0.538
0.12545024690141804,0.13322019801017623,0.25086978205947574,0.2338009126401727,0.18757100038551497,0.16673418487498362,0.1835105553251745,0.539
0.12558843182142182,0.13338589090757913,0.25114121438432396,0.2340112665862188,0.18777362011645413,0.16691483819775396,0.18369857874689896,0.54
0.12572704268339255,0.13355210153320146,0.25141344502923996,0.234222210858452,0.1879768438355806,0.16709603429319783,0.18388715619582674,0.541
0.12586608174867653,0.13371883261033904,0.25168647802086697,0.23443374841665296,0.18818067464032914,0.16727777596901078,0.184076290513496,0.542
0.12600555129584412,0.13388608688270942,0.2519603174150142,0.23464588224223062,0.1883851156509588,0.16746006605375527,0.18426598456247,0.543
0.1261454536208612,0.13405386711465164,0.252234967296934,0.23485861533843022,0.18859017001077377,0.16764290739706358,0.18445624122654092,0.544
0.12628579103726273,0.1342221760913285,0.25251043178160204,0.23507195073054438,0.18879584088634593,0.16782630286984365,0.18464706341093648,0.545
0.1264265658763284,0.13439101661893119,0.2527867150140003,0.2352858914661266,0.18900213146774056,0.1680102553644868,0.18483845404252894,0.546
0.12656778048726058,0.13456039152488652,0.2530638211694041,0.23550044061520675,0.1892090449687446,0.16819476779507816,0.18503041607004664,0.547
0.1267094372373644,0.13473030365806674,0.2533417544536722,0.23571560127050972,0.18941658462709798,0.16837984309761014,0.1852229524642882,0.548
0.12685153851222974,0.1349007558890014,0.25362051910354,0.23593137654767693,0.1896247537047272,0.1685654842301977,0.1854160662183392,0.549
0.12699408671591636,0.13507175111009284,0.25390011938691714,0.2361477695854897,0.1898335554879822,0.1687516941732967,0.18560976034779128,0.55
0.1271370842711403,0.13524329223583315,0.2541805596031873,0.23636478354609586,0.19004299328787572,0.16893847592992509,0.18580403789096453,0.551
0.12728053361946323,0.1354153822030245,0.2544618440835134,0.2365824216152397,0.19025307044032622,0.1691258325258862,0.18599890190913212,0.552
0.1274244372214842,0.13558802397100225,0.2547439771911446,0.23680068700249293,0.1904637903064027,0.16931376700999556,0.18619435548674756,0.553
0.1275687975570334,0.13576122052186024,0.255026963321728,0.2370195829414908,0.1906751562725737,0.16950228245430976,0.18639040173167554,0.554
0.12771361712536872,0.13593497486067949,0.25531080690362407,0.2372391126901691,0.1908871717509583,0.16969138195435846,0.1865870437754243,0.555
0.1278588984453746,0.13610929001575917,0.2555955123982258,0.23745927953100526,0.19109984017958104,0.1698810686293796,0.18678428477338221,0.556
0.12800464405576345,0.13628416903885116,0.2558810843002812,0.2376800867712619,0.19131316502262946,0.1700713456225569,0.1869821279050565,0.557
0.12815085651527985,0.13645961500539674,0.25616752713822083,0.23790153774323392,0.19152714977071483,0.17026221610126063,0.18718057637431534,0.558
0.12829753840290675,0.1366356310147668,0.25645484547448777,0.23812363580449764,0.19174179794113647,0.17045368325729163,0.18737963340963215,0.559
0.12844469231807495,0.13681222019050476,0.2567430439058733,0.23834638433816419,0.19195711307814903,0.17064575030712772,0.18757930226433447,0.56
0.12859232088087494,0.13698938568057276,0.25703212706385514,0.2385697867531353,0.19217309875323293,0.17083842049217365,0.18777958621685403,0.561
0.1287404267322714,0.1371671306576008,0.25732209961494107,0.2387938464843626,0.19238975856536886,0.17103169707901458,0.1879804885709817,0.562
0.12888901253432072,0.13734545831913894,0.25761296626101593,0.23901856699310994,0.1926070961413148,0.1712255833596716,0.18818201265612441,0.5630000000000001
0.12903808097039088,0.13752437188791306,0.25790473173969314,0.23924395176721905,0.19282511513588715,0.17142008265186154,0.18838416182756604,0.5640000000000001
0.12918763474538475,0.13770387461208336,0.25819740082467074,0.23947000432137885,0.1930438192322452,0.17161519829925967,0.18858693946673113,0.5650000000000001
0.1293376765859658,0.13788396976550663,0.2584909783260918,0.23969672819739785,0.1932632121421791,0.1718109336717655,0.18879034898145222,0.5660000000000001
0.12948820924078672,0.13806466064800132,0.25878546909090877,0.23992412696447965,0.1934832976064014,0.17200729216577243,0.18899439380624047,0.5670000000000001
0.12963923548072154,0.13824595058561664,0.259080878003253,0.2401522042195028,0.19370407939484272,0.17220427720444037,0.18919907740255973,0.5680000000000001
0.12979075809910023,0.13842784293090457,0.25937720998480873,0.2403809635873034,0.1939255613069504,0.17240189223797223,0.18940440325910401,0.5690000000000001
0.12994277991194655,0.13861034106319564,0.25967446999519134,0.2406104087209617,0.19414774717199157,0.1726001407438936,0.18961037489207863,0.5700000000000001
0.13009530375821896,0.13879344838887797,0.25997266303233085,0.24084054330209229,0.19437064084935998,0.17279902622733637,0.18981699584548517,0.5710000000000001
0.13024833250005496,0.13897716834168056,0.26027179413286,0.24107137104113785,0.19459424622888638,0.17299855222132554,0.19002426969140923,0.5720000000000001
0.13040186902301815,0.13916150438295924,0.26057186837250673,0.24130289567766688,0.19481856723115323,0.1731987222870701,0.19023220003031308,0.5730000000000001
0.1305559162363491,0.1393464600019873,0.26087289086649273,0.24153512098067498,0.19504360780781335,0.1733995400142578,0.19044079049133117,0.5740000000000001
0.1307104770732191,0.13953203871624925,0.26117486676993584,0.24176805074889032,0.19526937194191252,0.17360100902135295,0.19065004473256975,0.5750000000000001
0.13086555449098736,0.13971824407173877,0.26147780127825854,0.24200168881108278,0.1954958636482165,0.17380313295589905,0.19085996644141076,0.5760000000000001
0.13102115147146193,0.13990507964326024,0.2617816996276006,0.24223603902637733,0.19572308697354207,0.17400591549482494,0.19107055933481878,0.5770000000000001
0.13117727102116375,0.1400925490347345,0.26208656709523775,0.24247110528457097,0.19595104599709212,0.17420936034475448,0.1912818271596528,0.578
0.1313339161715943,0.1402806558795086,0.2623924090000056,0.2427068915064549,0.19617974483079595,0.17441347124232137,0.19149377369298176,0.579
0.13149108997950695,0.1404694038406693,0.2626992307027289,0.24294340164413925,0.19640918761965281,0.1746182519544868,0.19170640274240427,0.58
0.13164879552718187,0.14065879661136088,0.26300703760665534,0.24318063968138337,0.19663937854208083,0.1748237062788624,0.19191971814637218,0.581
0.13180703592270454,0.1408488379151077,0.26331583515789736,0.24341860963393028,0.19687032181027012,0.17502983804403674,0.19213372377451904,0.582
0.13196581430024826,0.14103953150613982,0.2636256288458764,0.24365731554984468,0.19710202167054058,0.17523665110990647,0.19234842352799225,0.583
0.1321251338203603,0.1412308811697243,0.26393642420377605,0.24389676150985629,0.19733448240370435,0.17544414936801156,0.1925638213397903,0.584
0.13228499767025195,0.14142289072249978,0.2642482268089985,0.24413695162770743,0.19756770832543324,0.17565233674187541,0.19277992117510362,0.585
0.13244540906409255,0.14161556401281641,0.2645610422836287,0.2443778900505051,0.19780170378663056,0.17586121718734918,0.19299672703166074,0.586
0.13260637124330737,0.14180890492107961,0.2648748762949033,0.24461958095907751,0.19803647317380835,0.17607079469296064,0.19321424294007855,0.587
0.13276788747688,0.14200291736009887,0.2651897345556868,0.24486202856833622,0.19827202090946947,0.17628107328026796,0.19343247296421756,0.588
0.1329299610616583,0.1421976052754413,0.265505622824953,0.2451052371276419,0.19850835145249446,0.17649205700421794,0.19365142120154163,0.589
0.13309259532266482,0.14239297264578962,0.26582254690827306,0.24534921092117615,0.1987454692985343,0.1767037499535095,0.19387109178348289,0.59
0.13325579361341186,0.1425890234833051,0.2661405126583106,0.24559395426831715,0.19898337898040727,0.17691615625096158,0.19409148887581112,0.591
0.13341955931622002,0.14278576183399566,0.2664595259753221,0.24583947152402155,0.19922208506850234,0.17712928005388617,0.19431261667900862,0.592
0.133583895842542,0.14298319177808866,0.26677959280766467,0.24608576707921032,0.19946159217118717,0.1773431255544666,0.1945344794286495,0.593
0.13374880663329042,0.14318131743040893,0.26710071915231104,0.2463328453611609,0.19970190493522208,0.17755769698014068,0.1947570813957849,0.594
0.13391429515917033,0.14338014294076193,0.26742291105537014,0.24658071083390368,0.19994302804617903,0.17777299859398932,0.19498042688733286,0.595
0.13408036492101638,0.1435796724943222,0.26774617461261513,0.24682936799862487,0.20018496622886703,0.17798903469513008,0.19520452024647353,0.596
0.13424701945013473,0.14377991031202697,0.26807051597001946,0.24707882139407353,0.20042772424776276,0.17820580961911672,0.19542936585305026,0.597
0.13441426230864956,0.14398086065097554,0.2683959413242981,0.24732907559697578,0.20067130690744725,0.17842332773834338,0.19565496812397565,0.598
0.1345820970898547,0.14418252780483365,0.26872245692345814,0.24758013522245323,0.20091571905304845,0.17864159346245512,0.19588133151364348,0.599
0.13475052741857,0.14438491610424414,0.26905006906735496,0.2478320049244479,0.2011609655706899,0.17886061123876387,0.19610846051434605,0.6
0.134919556951503,0.1445880299172425,0.2693787841082572,0.2480846893961529,0.2014070513879457,0.1790803855526696,0.19633635965669768,0.601
0.13508918937761558,0.14479187364967896,0.2697086084514189,0.24833819337044885,0.20165398147430136,0.17930092092808844,0.1965650335100639,0.602
0.1352594284184954,0.14499645174564593,0.2700395485556591,0.2485925216203466,0.20190176084162148,0.17952222192788547,0.19679448668299626,0.603
0.13543027782873363,0.14520176868791157,0.27037161093394985,0.24884767895943566,0.20215039454462336,0.1797442931543146,0.19702472382367364,0.604
0.135601741396307,0.14540782899835977,0.2707048021540117,0.24910367024233948,0.20239988768135775,0.17996713924946403,0.1972557496203496,0.605
0.13577382294296614,0.14561463723843573,0.27103912883891784,0.24936050036517637,0.2026502453936959,0.180190764895708,0.1974875688018061,0.606
0.13594652632462875,0.14582219800959825,0.27137459766770605,0.24961817426602775,0.2029014728678233,0.18041517481616523,0.19772018613781303,0.607
0.1361198554317793,0.14603051595377828,0.27171121537599946,0.2498766969254117,0.203153575334741,0.18064037377516323,0.19795360643959498,0.608
0.1362938141898737,0.14623959575384382,0.2720489887566351,0.25013607336676436,0.20340655807077268,0.1808663665787099,0.1981878345603041,0.609
0.1364684065597503,0.14644944213407185,0.27238792466030237,0.2503963086569277,0.2036604263980804,0.18109315807497103,0.19842287539549977,0.61
0.13664363653804662,0.14666005986062655,0.2727280299961892,0.25065740790664387,0.20391518568518666,0.18132075315475532,0.19865873388363522,0.611
0.1368195081576224,0.14687145374204458,0.27306931173263793,0.25091937627105687,0.20417084134750357,0.1815491567520056,0.19889541500655067,0.612
0.13699602548798848,0.14708362862972707,0.27341177689780916,0.2511822189502212,0.20442739884787045,0.18177837384429785,0.19913292378997413,0.613
0.1371731926357423,0.14729658941843912,0.2737554325803567,0.25144594118961816,0.2046848636970985,0.18200840945334662,0.19937126530402866,0.614
0.13735101374500938,0.14751034104681607,0.2741002859301103,0.25171054828067874,0.20494324145452295,0.182239268645518,0.1996104446637474,0.615
0.13752949299789197,0.1477248884978772,0.27444634415876884,0.2519760455613147,0.20520253772856403,0.18247095653235035,0.19985046702959597,0.616
0.1377086346149234,0.14794023679954715,0.27479361454060275,0.252242438416457,0.20546275817729479,0.18270347827108183,0.2000913376080021,0.617
0.1378884428555299,0.14815639102518435,0.2751421044131669,0.25250973227860185,0.20572390850901814,0.18293683906518599,0.20033306165189316,0.618
0.13806892201849919,0.14837335629411766,0.27549182117802296,0.25277793262836495,0.20598599448285132,0.18317104416491542,0.20057564446124132,0.619
0.1382500764424555,0.14859113777219077,0.2758427723014724,0.25304704499504355,0.20624902190931962,0.18340609886785247,0.20081909138361714,0.62
0.13843191050634227,0.1488097406723141,0.2761949653153,0.25331707495718675,0.20651299665095793,0.183642008519469,0.2010634078147504,0.621
0.13861442862991172,0.14902917025502554,0.27654840781752726,0.25358802814317377,0.20677792462292158,0.18387877851369347,0.20130859919909966,0.622
0.13879763527422206,0.14924943182905887,0.2769031074731775,0.25385991023180143,0.20704381179360576,0.18411641429348685,0.20155467103043012,0.623
0.13898153494214183,0.14947053075192088,0.27725907201505107,0.25413272695287953,0.20731066418527422,0.1843549213514271,0.2018016288524002,0.624
0.13916613217886212,0.14969247243047662,0.27761630924451275,0.254406484087835,0.20757848787469685,0.18459430523030146,0.20204947825915584,0.625
0.1393514315724165,0.14991526232154428,0.2779748270322892,0.2546811874703256,0.20784728899379704,0.18483457152370897,0.20229822489593496,0.626
0.13953743775420857,0.1501389059324976,0.2783346333192789,0.2549568429868617,0.2081170737303082,0.18507572587667023,0.2025478744596797,0.627
0.13972415539954802,0.15036340882187837,0.27869573611737314,0.2552334565774382,0.2083878483284399,0.1853177739862477,0.20279843269965828,0.628
0.1399115892281945,0.1505887766000177,0.27905814351029007,0.2555110342361751,0.2086596190895547,0.18556072160217416,0.20304990541809642,0.629
0.1400997440049097,0.15081501492966654,0.27942186365441934,0.2557895820119684,0.20893239237285363,0.18580457452749144,0.20330229847081746,0.63
0.14028862454001856,0.15104212952663562,0.2797869047796803,0.2560691060091496,0.20920617459607327,0.1860493386191982,0.20355561776789258,0.631
0.14047823568997816,0.1512701261604456,0.2801532751903921,0.25634961238815623,0.20948097223619241,0.1862950197889075,0.20380986927430092,0.632
0.14066858235795643,0.15149901065498636,0.28052098326615726,0.2566311073662119,0.20975679183014914,0.18654162400351465,0.20406505901059913,0.633
0.14085966949441883,0.15172878888918678,0.28089003746275715,0.25691359721801627,0.21003363997556967,0.18678915728587478,0.20432119305360158,0.634
0.14105150209772488,0.15195946679769454,0.2812604463130618,0.25719708827644644,0.2103115233315073,0.18703762571549096,0.2045782775370705,0.635
0.14124408521473347,0.15219105037156622,0.2816322184279529,0.25748158693326756,0.2105904486191926,0.18728703542921263,0.20483631865241694,0.636
0.14143742394141823,0.1524235456589684,0.2820053624972599,0.25776709963985583,0.210870422622795,0.18753739262194466,0.2050953226494121,0.637
0.14163152342349164,0.15265695876588886,0.28237988729071095,0.258053632907931,0.2111514521901968,0.18778870354736787,0.20535529583690992,0.638
0.14182638885703985,0.15289129585685943,0.28275580165889747,0.25834119331030136,0.21143354423377736,0.18804097451866952,0.2056162445835804,0.639
0.142022025489167,0.15312656315568934,0.2831331145342532,0.25862978748161913,0.2117167057312106,0.18829421190928597,0.2058781753186542,0.64
0.14221843861864975,0.15336276694621062,0.28351183493204846,0.2589194221191481,0.2120009437262743,0.1885484221536566,0.20614109453267934,0.641
0.14241563359660223,0.15359991357303454,0.28389197195139887,0.2592101039835429,0.2122862653296716,0.18880361174798926,0.20640500877828868,0.642
0.14261361582715176,0.1538380094423202,0.2842735347762892,0.2595018398996403,0.21257267771986552,0.1890597872510376,0.20666992467098028,0.643
0.14281239076812502,0.15407706102255492,0.2846565326766137,0.25979463675726283,0.21286018814392613,0.18931695528489062,0.2069358488899089,0.644
0.1430119639317453,0.15431707484534687,0.28504097500923103,0.26008850151203483,0.2131488039183911,0.18957512253577483,0.20720278817869084,0.645
0.14321234088534107,0.15455805750623045,0.2854268712190362,0.26038344118621126,0.21343853243013927,0.18983429575486846,0.20747074934622087,0.646
0.1434135272520658,0.15480001566548401,0.2858142308400482,0.26067946286951976,0.2137293811372782,0.19009448175912866,0.20773973926750186,0.647
0.1436155287116294,0.1550429560489608,0.2862030634965151,0.26097657372001526,0.21402135757004553,0.19035568743213224,0.208009764884488,0.648
0.14381835100104146,0.1552868854489328,0.2865933789040356,0.2612747809649489,0.21431446933172416,0.19061791972492903,0.20828083320694082,0.649
0.1440219999153667,0.15553181072494826,0.2869851868706976,0.2615740919016499,0.21460872409957238,0.1908811856569089,0.20855295131329907,0.65
0.14422648130849278,0.15577773880470314,0.2873784972982354,0.261874513898422,0.21490412962576805,0.1911454923166833,0.2088261263515626,0.651
0.14443180109390996,0.15602467668492573,0.2877733201832042,0.2621760543954538,0.21520069373836848,0.19141084686297966,0.20910036554018974,0.652
0.14463796524550485,0.15627263143227618,0.2881696656181724,0.2624787209057433,0.21549842434228478,0.1916772565255514,0.2093756761690098,0.653
0.1448449797983656,0.1565216101842604,0.2885675437929341,0.26278252101603855,0.21579732942027216,0.19194472860610154,0.20965206560014948,0.654
0.14505285084960173,0.15677162015015847,0.2889669649957383,0.2630874623877915,0.21609741703393617,0.19221327047922182,0.20992954126897498,0.655
0.14526158455917673,0.1570226686119684,0.28936793961454016,0.2633935527581286,0.21639869532475473,0.19248288959334678,0.21020811068504852,0.656
0.14547118715075474,0.15727476292536513,0.2897704781382692,0.2637007999408365,0.2167011725151166,0.19275359347172288,0.21048778143310085,0.657
0.14568166491256107,0.15752791052067497,0.29017459115811994,0.26400921182736403,0.2170048569093769,0.19302538971339486,0.21076856117401951,0.658
0.14589302419825753,0.15778211890386634,0.2905802893688611,0.26431879638783984,0.21730975689492962,0.1932982859942059,0.21105045764585306,0.659
0.14610527142783192,0.15803739565755653,0.290987583570167,0.26462956167210716,0.21761588094329712,0.19357229006781632,0.21133347866483182,0.66
0.14631841308850277,0.15829374844203523,0.2913964846679697,0.26494151581077563,0.2179232376112379,0.1938474097667378,0.21161763212640539,0.661
0.1465324557356391,0.1585511849963046,0.2918070036758324,0.2652546670162895,0.21823183554187228,0.1941236530033848,0.21190292600629704,0.662
0.14674740599369587,0.15880971313913708,0.29221915171634544,0.26556902358401435,0.21854168346582628,0.1944010277711435,0.21218936836157573,0.663
0.1469632705571653,0.1590693407701503,0.29263294002254464,0.2658845938933411,0.21885279020239448,0.19467954214545877,0.21247696733174576,0.664
0.14718005619154415,0.1593300758709002,0.2930483799393524,0.26620138640880886,0.21916516466072222,0.1949592042849384,0.21276573113985456,0.665
0.14739776973431765,0.15959192650599247,0.29346548292504243,0.2665194096812453,0.21947881584100706,0.19524002243247654,0.21305566809361887,0.666
0.1476164180959604,0.1598549008242123,0.2938842605527277,0.2668386723489277,0.21979375283572028,0.19552200491639543,0.21334678658657005,0.667
0.14783600826095405,0.16011900705967358,0.2943047245118736,0.26715918313876197,0.22010998483084854,0.1958051601516067,0.21363909509921777,0.668
0.14805654728882287,0.16038425353298705,0.2947268866098349,0.26748095086748175,0.22042752110715658,0.19608949664079153,0.2139326022002344,0.669
0.1482780423151871,0.1606506486524487,0.29515075877341856,0.2678039844428683,0.22074637104147077,0.1963750229756019,0.21422731654765848,0.67
0.14850050055283429,0.16091820091524808,0.295576353050472,0.2681282928649902,0.2210665441079845,0.1966617478378809,0.21452324689011915,0.671
0.14872392929280975,0.1611869189086972,0.2960036816114973,0.26845388522746444,0.22138804987958519,0.19694968000090454,0.2148204020680808,0.672
0.14894833590552567,0.1614568113114805,0.29643275675129327,0.26878077071873885,0.22171089802920388,0.19723882833064502,0.2151187910151097,0.673
0.14917372784188956,0.1617278868949264,0.2968635908906234,0.2691089586233961,0.2220350983311881,0.1975292017870544,0.21541842275916126,0.674
0.14940011263445296,0.16200015452430042,0.29729619657791234,0.2694384583234806,0.22236066066269747,0.1978208094253719,0.2157193064238906,0.675
0.14962749789857965,0.16227362316012103,0.2977305864909708,0.26976927929984734,0.22268759500512345,0.19811366039745215,0.21602145122998417,0.676
0.14985589133363533,0.16254830185949787,0.2981667734387489,0.2701014311335346,0.22301591144553343,0.19840776395311782,0.21632486649651622,0.677
0.15008530072419787,0.16282419977749368,0.29860477036312033,0.2704349235071599,0.22334562017813944,0.1987031294415346,0.2166295616423268,0.678
0.15031573394128883,0.16310132616850956,0.29904459034069436,0.27076976620634063,0.22367673150579248,0.19899976631261046,0.21693554618742508,0.679
0.15054719894362778,0.16337969038769465,0.299486246584661,0.2711059691211386,0.2240092558415023,0.1992976841184197,0.21724282975441664,0.68
0.1507797037789084,0.16365930189238087,0.29992975244666575,0.2714435422475306,0.22434320370998387,0.19959689251465138,0.21755142206995576,0.681
0.1510132565850975,0.16394017024354207,0.30037512141871753,0.2717824956889039,0.2246785857492306,0.19989740126208352,0.21786133296622295,0.682
0.151247865591758,0.16422230510728,0.3008223671351282,0.2721228396575786,0.22501541271211514,0.200199220228083,0.21817257238242926,0.683
0.15148353912139528,0.1645057162563359,0.3012715033744863,0.2724645844763564,0.22535369546801817,0.20050235938813224,0.21848515036634616,0.684
0.151720285590828,0.16479041357162927,0.30172254406166416,0.2728077405800972,0.22569344500448565,0.20080682882738327,0.21879907707586324,0.685
0.1519581135125842,0.16507640704382398,0.3021755032698601,0.2731523185173227,0.2260346724289158,0.20111263874223823,0.2191143627805733,0.686
0.15219703149632272,0.16536370677492263,0.30263039522267565,0.2734983289518495,0.22637738897027562,0.20141979944195978,0.21943101786338604,0.687
0.1524370482502804,0.16565232297988922,0.3030872342962293,0.27384578266445075,0.22672160598084745,0.20172832135030913,0.21974905282217003,0.6880000000000001
0.15267817258274655,0.1659422659883015,0.30354603502130706,0.27419469055454837,0.22706733493800774,0.20203821500721397,0.22006847827142495,0.6890000000000001
0.1529204134035638,0.16623354624603295,0.30400681208555036,0.2745450636419341,0.22741458744603654,0.2023494910704665,0.22038930494398348,0.6900000000000001
0.15316377972565726,0.16652617431696504,0.3044695803356827,0.2748969130685231,0.22776337523796025,0.20266216031745218,0.22071154369274407,0.6910000000000001
0.1534082806665922,0.16682016088473148,0.30493435477977576,0.27525025010013865,0.22811371017742688,0.20297623364690986,0.2210352054924351,0.6920000000000001
0.15365392545016024,0.16711551675449338,0.3054011505895549,0.27560508612832935,0.22846560426061582,0.20329172208072402,0.2213603014414114,0.6930000000000001
0.15390072340799563,0.16741225285474773,0.3058699831027466,0.2759614326722191,0.22881906961818185,0.20360863676574975,0.22168684276348347,0.6940000000000001
0.15414868398122167,0.16771038023916865,0.3063408678254668,0.2763193013803914,0.22917411851723446,0.20392698897567132,0.22201484080978,0.6950000000000001
0.15439781672212832,0.1680099100884831,0.3068138204346522,0.2766787040328078,0.22953076336335362,0.20424679011289484,0.22234430706064545,0.6960000000000001
0.15464813129588134,0.1683108537123808,0.30728885678053597,0.27703965254276225,0.22988901670264222,0.2045680517104762,0.22267525312757155,0.6970000000000001
0.15489963748226387,0.16861322255146036,0.307765992889166,0.2774021589588704,0.2302488912238164,0.2048907854340844,0.22300769075516538,0.6980000000000001
0.1551523451774511,0.16891702817921103,0.30824524496497174,0.2777662354670972,0.23061039976033412,0.20521500308400153,0.22334163182315409,0.6990000000000001
0.15540626439581923,0.16922228230403197,0.3087266293933743,0.2781318943928211,0.23097355529256353,0.2055407165971605,0.2236770883484265,0.7000000000000001
0.15566140527178854,0.16952899677128944,0.30921016274344615,0.2784991482029376,0.2313383709499916,0.20586793804922035,0.22401407248711352,0.7010000000000001
0.1559177780617022,0.16983718356541266,0.3096958617706189,0.2788680095080015,0.2317048600134734,0.206196679656681,0.22435259653670703,0.7020000000000001
0.15617539314574133,0.1701468548120295,0.31018374341944005,0.2792384910644096,0.23207303591752418,0.20652695377903793,0.22469267293821954,0.7030000000000001
0.15643426102987737,0.17045802278014258,0.31067382482638134,0.27961060577662544,0.23244291225265404,0.20685877292097743,0.22503431427838397,0.7040000000000001
0.1566943923478617,0.17077069988434687,0.31116612332269794,0.2799843666994447,0.23281450276774637,0.2071921497346139,0.22537753329189578,0.705
0.15695579786325498,0.1710848986870899,0.31166065643734175,0.28035978704030495,0.23318782137248234,0.20752709702176972,0.2257223428636974,0.706
0.15721848847149578,0.17140063190097515,0.3121574418999278,0.2807368801616386,0.23356288213980989,0.20786362773629855,0.22606875603130686,0.707
0.15748247520200953,0.17171791239110984,0.3126564976437559,0.28111565958327145,0.2339396993084608,0.20820175498645369,0.22641678598719067,0.708
0.15774776922035993,0.1720367531774983,0.3131578418088902,0.28149613898486725,0.23431828728551568,0.20854149203730193,0.22676644608118277,0.709
0.15801438183044206,0.17235716743748178,0.3136614927452949,0.2818783322084186,0.2346986606490181,0.20888285231318435,0.2271177498229502,0.71
0.15828232447671955,0.17267916850822537,0.3141674690160302,0.2822622532607876,0.23508083415063863,0.20922584940022415,0.2274707108845065,0.711
0.1585516087465065,0.17300276988925423,0.3146757894005077,0.28264791631629443,0.23546482271839128,0.2095704970488848,0.22782534310277436,0.712
0.1588222463722944,0.1733279852450391,0.3151864728978093,0.2830353357193571,0.235850641459402,0.20991680917657685,0.22818166048219812,0.713
0.15909424923412657,0.1736548284076327,0.31569953873006745,0.2834245259871828,0.23623830566273074,0.2102647998703169,0.22853967719740773,0.714
0.1593676293620201,0.17398331337935866,0.316215006345911,0.28381550181251214,0.23662783080224992,0.21061448338943858,0.22889940759593538,0.715
0.15964239893843646,0.17431345433555356,0.316732895423977,0.28420827806641685,0.23701923253957782,0.2109658741683573,0.2292608662009852,0.716
0.15991857030080328,0.1746452656273634,0.31725322587649085,0.28460286980115446,0.23741252672707108,0.2113189868193902,0.22962406771425892,0.717
0.16019615594408637,0.17497876178459637,0.31777601785291426,0.28499929225307746,0.23780772941087502,0.21167383613563162,0.22998902701883692,0.718
0.16047516852341537,0.17531395751863255,0.3183012917436654,0.2853975608456028,0.23820485683403594,0.21203043709388703,0.2303557591821177,0.719
0.16075562085676248,0.17565086772539235,0.31882906818391055,0.2857976911922388,0.238603925439674,0.2123888048576653,0.23072427945881557,0.72
0.1610375259276773,0.175989507488365,0.31935936805743065,0.2861996990996743,0.23900495187422038,0.21274895478023154,0.23109460329401965,0.721
0.16132089688807758,0.1763298920816984,0.3198922125005633,0.2866036005709295,0.2394079529907193,0.21311090240772193,0.23146674632631398,0.722
0.16160574706109815,0.17667203697335201,0.3204276229062227,0.28700941180857076,0.23981294585219576,0.2134746634823214,0.23184072439096143,0.723
0.16189208994399945,0.17701595782831428,0.3209656209279985,0.28741714921799066,0.24021994773509295,0.21384025394550654,0.23221655352315246,0.724
0.16217993921113694,0.17736167051188578,0.3215062284843373,0.2878268294107549,0.2406289761327774,0.21420768994135495,0.2325942499613203,0.725
0.1624693087169925,0.1777091910930306,0.32204946776280585,0.2882384692080182,0.24104004875911714,0.2145769878199222,0.23297383015052434,0.726
0.16276021249927042,0.17805853584779646,0.3225953612244413,0.28865208564401,0.2414531835521326,0.21494816414068915,0.23335531074590327,0.727
0.1630526647820584,0.17840972126280627,0.32314393160818694,0.28906769596959236,0.2418683986777219,0.21532123567608022,0.23373870861619928,0.728
0.16334667997905622,0.17876276403882232,0.32369520193541934,0.2894853176558912,0.24228571253346357,0.21569621941505487,0.23412404084735672,0.729
0.16364227269687293,0.1791176810943851,0.32424919551456527,0.2899049683980039,0.24270514375249783,0.21607313256677438,0.23451132474619446,0.73
0.163939457738395,0.1794744895695286,0.3248059359458142,0.2903266661187836,0.24312671120748824,0.21645199256434516,0.2349005778441561,0.731
0.16423825010622675,0.17983320682957396,0.32536544712592547,0.29075042897270315,0.24355043401466628,0.21683281706864124,0.23529181790113854,0.732
0.16453866500620531,0.18019385046900363,0.3259277532531346,0.2911762753498005,0.24397633153796033,0.21721562397220714,0.2356850629094021,0.733
0.1648407178509913,0.1805564383154174,0.3264928788321607,0.29160422387970747,0.24440442339321164,0.2176004314032439,0.23608033109756243,0.734
0.16514442426373852,0.1809209884335737,0.3270608486793168,0.2920342934357637,0.24483472945247936,0.2179872577296797,0.2364776409346687,0.735
0.16544980008184296,0.18128751912951702,0.3276316879277256,0.292466503139219,0.2452672698484362,0.2183761215633279,0.23687701113436796,0.736
0.16575686136077467,0.18165604895479368,0.32820542203264585,0.29290087236352486,0.24570206497885863,0.2187670417641339,0.23727846065915928,0.737
0.16606562437799388,0.18202659671076007,0.3287820767769071,0.2933374207387185,0.24613913551121216,0.21916003744451423,0.23768200872473932,0.738
0.1663761056369536,0.18239918145298284,0.3293616782764606,0.293776168155902,0.24657850238733506,0.2195551279737888,0.2380876748044424,0.739
0.16668832187119145,0.182773822495736,0.3299442529860466,0.2942171347718169,0.24702018682822344,0.21995233298270997,0.2384954786337765,0.74
0.1670022900485127,0.18315053941659587,0.33052982770498046,0.29466034101352045,0.24746421033891905,0.22035167236809064,0.23890544021505813,0.741
0.16731802737526644,0.18352935206113694,0.3311184295830635,0.29510580758316207,0.24791059471350388,0.2207531662975331,0.23931757982214946,0.742
0.1676355513007187,0.18391028054773176,0.33171008612661784,0.295553555462866,0.24835936204020365,0.22115683521426258,0.23973191800529883,0.743
0.16795487952152377,0.1842933452724563,0.3323048252046522,0.29600360591972025,0.24881053470660194,0.22156269984206733,0.24014847559608826,0.744
0.16827602998629712,0.1846785669141054,0.33290267505515914,0.29645598051087685,0.2492641354049706,0.22197078119034813,0.24056727371249106,0.745
0.16859902090029244,0.1850659664393191,0.33350366429154826,0.2969107010887649,0.24972018713771638,0.2223811005592809,0.24098833376404197,0.746
0.16892387073018522,0.185455565107825,0.3341078219092194,0.29736778980641965,0.250178713222949,0.22279367954509424,0.24141167745712228,0.747
0.16925059820896682,0.1858473844777975,0.33471517729227857,0.29782726912293167,0.25063973730017347,0.2232085400454656,0.2418373268003646,0.748
0.16957922234095069,0.1862414464113395,0.3353257602204006,0.2982891618090178,0.2511032833361083,0.22362570426503928,0.24226530411017863,0.749
0.16990976240689495,0.1866377730800872,0.33593960087584246,0.29875349095271825,0.2515693756306363,0.22404519472107018,0.24269563201640265,0.75
0.17024223796924384,0.1870363869709439,0.3365567298506114,0.2992202799652227,0.2520380388228877,0.22446703424919442,0.2431283334680833,0.751
0.17057666887749137,0.18743731089194443,0.3371771781537915,0.2996895525868297,0.2525092978974619,0.2248912460093334,0.24356343173938705,0.752
0.1709130752736713,0.18784056797825444,0.3378009772190327,0.30016133289304175,0.25298317819079075,0.2253178534917323,0.24400095043564804,0.753
0.17125147759797568,0.1882461816983084,0.3384281589122079,0.3006356453008005,0.2534597053976467,0.22574688052313838,0.24444091349955446,0.754
0.1715918965945067,0.18865417586009026,0.33905875553924136,0.3011125145748662,0.25393890557780036,0.22617835127312183,0.24488334521747823,0.755
0.17193435331716506,0.18906457461755996,0.3396927998541129,0.30159196583434456,0.25442080516283205,0.2266122902605442,0.24532827022595222,0.756
0.17227886913567853,0.18947740247723022,0.3403303250670437,0.30207402455936605,0.25490543096309937,0.22704872236017695,0.24577571351829808,0.757
0.17262546574177554,0.1898926843048986,0.3409713648528676,0.30255871659792066,0.2553928101748683,0.22748767280947624,0.24622570045140962,0.758
0.1729741651555065,0.1903104453325376,0.34161595335959377,0.303046068172854,0.25588297038760976,0.2279291672155165,0.24667825675269586,0.759
0.17332498973171842,0.19073071116534876,0.34226412521716554,0.30353610588902774,0.25637593959146787,0.22837323156208872,0.2471334085271882,0.76
0.17367796216668657,0.19115350778898413,0.34291591554642004,0.3040288567406496,0.25687174618490305,0.2288198922169666,0.24759118226481686,0.761
0.1740331055049078,0.19157886157694112,0.34357135996825594,0.30452434811877876,0.2573704189825169,0.22926917593934698,0.24805160484785993,0.762
0.17439044314605998,0.19200679929813447,0.3442304946130139,0.3050226078190095,0.25787198722306237,0.22972110988746836,0.24851470355857203,0.763
0.17474999885213316,0.19243734812465124,0.3448933561300748,0.30552366404934017,0.25837648057764534,0.23017572162641256,0.24898050608699573,0.764
0.17511179675473623,0.19287053563969342,0.34555998169768415,0.3060275454382313,0.2588839291581225,0.23063303913609584,0.24944904053896236,0.765
0.17547586136258533,0.19330638984571444,0.34623040903300667,0.30653428104285996,0.2593943635257017,0.23109309081945342,0.24992033544428718,0.766
0.17584221756917895,0.19374493917275437,0.3469046764024193,0.3070439003575739,0.25990781469975,0.2315559055108245,0.2503944197651641,0.767
0.1762108906606652,0.19418621248698004,0.3475828226320478,0.3075564333225526,0.26042431416681633,0.23202151248454259,0.2508713229047663,0.768
0.17658190632390644,0.19463023909943575,0.34826488711855613,0.3080719103326828,0.26094389388987366,0.2324899414637375,0.2513510747160592,0.769
0.17695529065474874,0.1950770487750111,0.34895090984019206,0.3085903622466497,0.2614665863177881,0.23296122262935529,0.2518337055108304,0.77
0.17733107016650052,0.19552667174163282,0.3496409313681009,0.30911182039625745,0.26199242439502163,0.23343538662940239,0.252319246068945,0.771
0.17770927179862728,0.19597913869968525,0.3503349928779123,0.30963631659597873,0.2625214415715742,0.23391246458842083,0.25280772764783194,0.772
0.1780899229256699,0.19643448083166928,0.35103313616160736,0.3101638831527448,0.2630536718131739,0.23439248811720084,0.253299181992207,0.773
0.17847305136639177,0.19689272981210396,0.35173540363967726,0.3106945528759815,0.26358914961172103,0.2348754893227391,0.2537936413440428,0.774
0.17885868539316266,0.19735391781768025,0.3524418383735787,0.3112283590878989,0.26412790999599456,0.23536150081844853,0.2542911384527896,0.775
0.17924685374158658,0.19781807753767358,0.3531524840784968,0.3117653356340414,0.2646699885426285,0.23585055573462826,0.2547917065858575,0.776
0.17963758562038085,0.19828524218462246,0.35386738513642474,0.3123055168941078,0.2652154213873669,0.23634268772920156,0.2552953795393651,0.777
0.18003091072151398,0.19875544550528304,0.35458658660956627,0.31284893779304834,0.2657642452366045,0.23683793099872946,0.25580219164916573,0.778
0.1804268592306113,0.19922872179186646,0.35531013425407704,0.31339563381244706,0.2663164973792231,0.23733632028970866,0.2563121778021568,0.779
0.18082546183763556,0.1997051058935681,0.3560380745341477,0.31394564100219957,0.26687221569873243,0.2378378909101628,0.2568253734478838,0.78
0.18122674974785183,0.20018463322839825,0.3567704546364435,0.31449899599249304,0.26743143868572417,0.23834267874153567,0.25734181461044564,0.781
0.1816307546930857,0.200667339795323,0.3575073224849116,0.3150557360061013,0.26799420545064934,0.23885072025089635,0.25786153790071215,0.782
0.1820375089432836,0.20115326218672566,0.3582487267559624,0.31561589887100006,0.26856055573692905,0.239362052503465,0.2583845805288629,0.783
0.18244704531838535,0.20164243760119782,0.35899471689404316,0.31617952303331737,0.2691305299344086,0.23987671317547096,0.2589109803172576,0.784
0.18285939720051855,0.20213490385667143,0.3597453431276101,0.3167466475706261,0.26970416909316636,0.2403947405673513,0.25944077571364876,0.785
0.18327459854652545,0.2026306994039022,0.360500656485514,0.3173173122055909,0.2702815149376878,0.24091617361730336,0.25997400580474656,0.786
0.18369268390083301,0.20312986334031563,0.36126070881381234,0.3178915573199806,0.27086260988141697,0.2414410519152004,0.2605107103301481,0.787
0.18411368840867703,0.20363243542422707,0.3620255527930198,0.31846942396905814,0.2714474970416963,0.2419694157168827,0.2610509296966425,0.788
0.18453764782969187,0.2041384560894482,0.3627952419558117,0.31905095389635885,0.2720362202551085,0.24250130595883634,0.26159470499290355,0.789
0.18496459855187863,0.20464796646029243,0.36356983070519483,0.3196361895488717,0.27262882409323247,0.2430367642732723,0.262142078004582,0.79
0.18539457760596303,0.2051610083669914,0.3643493743331596,0.3202251740926334,0.27322535387882696,0.24357583300361796,0.26269309122981244,0.791
0.18582762268015635,0.20567762436153741,0.36513392903982983,0.3208179514287537,0.27382585570245543,0.24411855522043563,0.26324778789514564,0.792
0.18626377213533332,0.20619785773396432,0.36592355195312454,0.32141456620987974,0.27443037643956697,0.24466497473778168,0.263806211971922,0.793
0.1867030650206405,0.20672175252908176,0.3667183011489502,0.32201506385711975,0.2750389637680481,0.2452151361300197,0.2643684081931008,0.794
0.18714554108954917,0.20724935356367954,0.3675182356719389,0.3226194905774377,0.2756516661862607,0.2457690847491051,0.26493442207055856,0.795
0.18759124081636872,0.20778070644421381,0.3683234155567507,0.32322789338153524,0.27626853303158166,0.2463268667423547,0.26550429991287455,0.796
0.18804020541323557,0.20831585758499624,0.36913390184995803,0.32384032010223873,0.27688961449946276,0.24688852907071798,0.2660780888436175,0.797
0.1884924768475935,0.20885485422689812,0.36994975663253266,0.32445681941340637,0.27751496166302564,0.2474541195275676,0.2666558368201522,0.798
0.1889480978601835,0.20939774445659126,0.37077104304295316,0.32507744084937296,0.2781446264932118,0.24802368675802677,0.26723759265298214,0.799
0.18940711198355892,0.20994457722634063,0.37159782530095486,0.32570223482495425,0.2787786618795053,0.24859728027885025,0.2678234060256474,0.8
0.18986956356114623,0.21049540237436903,0.3724301687319426,0.3263312526560234,0.27941712165124793,0.2491749504988796,0.2684133275151962,0.801
0.19033549776686803,0.21105027064581408,0.3732681397920886,0.32696454658068536,0.2800600605995672,0.24975674874009168,0.2690074086132497,0.802
0.19080496062535035,0.21160923371429646,0.37411180609414024,0.3276021697810666,0.2807075344999378,0.2503427272592604,0.26960570174768156,0.803
0.19127799903273304,0.21217234420412143,0.3749612364339587,0.3282441764057423,0.28135960013539874,0.25093293927025434,0.2702082603049319,0.804
0.19175466077810527,0.21273965571313633,0.37581650081781537,0.32889062159282256,0.28201631532044824,0.2515274389669907,0.27081513865297946,0.805
0.19223499456558893,0.21331122283626575,0.3766776704904718,0.329541561493722,0.28267773892564113,0.2521262815470703,0.27142639216499376,0.806
0.19271905003709172,0.2138871011897496,0.3775448179640688,0.3301970532976357,0.28334393090291154,0.25272952323611636,0.27204207724369267,0.807
0.19320687779575546,0.21446734743610857,0.37841801704785477,0.33085715525674747,0.2840149523116492,0.2533372213128429,0.2726622513464281,0.808
0.19369852943012403,0.21505201930986187,0.3792973428787795,0.33152192671219505,0.2846908653455528,0.25394943413487797,0.2732869730110285,0.809
0.19419405753905677,0.21564117564402638,0.3801828719529869,0.33219142812082064,0.2853717333602904,0.25456622116536953,0.27391630188242355,0.81
0.19469351575741553,0.21623487639742392,0.3810746821582357,0.3328657210827354,0.28605762090199505,0.2551876430004018,0.27455029874007975,0.811
0.195196958782553,0.2168331826828257,0.38197285280728166,0.3335448683697256,0.28674859373662537,0.25581376139725204,0.2751890255262757,0.812
0.19570444240163232,0.21743615679596595,0.38287746467225614,0.3342289339545326,0.2874447188802227,0.2564446393035163,0.2758325453752493,0.8130000000000001
0.19621602351980846,0.21804386224545502,0.38378860002007564,0.33491798304103826,0.28814606463009806,0.25708034088714,0.27648092264324664,0.8140000000000001
0.19673176018930455,0.21865636378362693,0.38470634264891934,0.3356120820953889,0.28885270059698187,0.2577209315673819,0.2771342229395079,0.8150000000000001
0.19725171163941507,0.21927372743835336,0.385630777925815,0.33631129887809286,0.2895646977381717,0.25836647804675067,0.27779251315822306,0.8160000000000001
0.19777593830747284,0.21989602054586363,0.3865619928253694,0.3370157024771275,0.29028212839171735,0.259017048343946,0.27845586151149554,0.8170000000000001
0.19830450187081505,0.2205233117846053,0.3875000759696907,0.3377253633420939,0.29100506631167916,0.2596727118278459,0.2791243375633496,0.8180000000000001
0.1988374652797869,0.22115567121018642,0.38844511766954126,0.33844035331945865,0.2917335867045002,0.2603335392525766,0.2797980122648226,0.8190000000000001
0.19937489279182327,0.22179317029144033,0.3893972099667699,0.339160745688924,0.2924677662665368,0.2609996027937077,0.28047695799018213,0.8200000000000001
0.19991685000664908,0.22243588194765485,0.39035644667806974,0.33988661520096836,0.29320768322278756,0.2616709760856155,0.28116124857431163,0.8210000000000001
0.2004634039026426,0.22308388058701192,0.39132292344011077,0.3406180381156037,0.2939534173668694,0.2623477342600582,0.28185095935130783,0.8220000000000001
0.2010146228744071,0.223737242146284,0.3922967377561006,0.34135509224239613,0.29470505010228776,0.2630299539860111,0.2825461671943401,0.8230000000000001
0.20157057677159762,0.22439604413183556,0.39327798904382494,0.3420978569817977,0.29546266448504943,0.26371771351081025,0.28324695055681665,0.8240000000000001
0.20213133693905402,0.22506036566198087,0.39426677868522697,0.3428464133678415,0.29622634526767266,0.264411092702655,0.28395338951491117,0.8250000000000001
0.2026969762582903,0.2257302875107524,0.3952632100775817,0.3436008441122543,0.29699617894464697,0.2651101730945237,0.2846655658115033,0.8260000000000001
0.2032675691903961,0.2264058921531341,0.3962673886863286,0.3443612336500409,0.29777225379940003,0.2658150379295589,0.28538356290158745,0.8270000000000001
0.20384319182040686,0.22708726381181926,0.3972794220996274,0.3451276681866001,0.2985546599528328,0.26652577220797846,0.2861074659992097,0.8280000000000001
0.2044239219032014,0.22777448850555315,0.3982994200847016,0.34590023574643325,0.29934348941348216,0.26724246273557567,0.28683736212599326,0.8290000000000001
0.20500983891098973,0.22846765409912417,0.39932749464604167,0.34667902622350827,0.3001388361293798,0.26796519817387165,0.28757334016131625,0.8300000000000001
0.20560102408245706,0.22916685035507156,0.4003637600855426,0.34746413143334864,0.3009407960416722,0.2686940690919869,0.28831549089421016,0.8310000000000001
0.20619756047363022,0.22987216898717833,0.4014083330646496,0.34825564516691504,0.30174946714007544,0.2694291680203018,0.2890639070770467,0.8320000000000001
0.20679953301054013,0.23058370371582274,0.40246133266859424,0.3490536632463541,0.30256494952023927,0.27017058950598016,0.2898186834810884,0.8330000000000001
0.2074070285437545,0.23130155032526678,0.40352288047280577,0.34985828358269183,0.3033873454430964,0.270918430170432,0.29057991695397933,0.834
0.20802013590485882,0.23202580672296008,0.40459310061158354,0.35066960623555177,0.3042167593962834,0.2716727887687967,0.29134770647925595,0.835
0.20863894596496851,0.2327565730009442,0.4056721198491243,0.35148773347498213,0.3050532981577138,0.27243376625153004,0.2921221532379632,0.836
0.20926355169535885,0.23349395149944657,0.40676006765300055,0.35231276984548116,0.3058970708613986,0.2732014658281854,0.2929033606724638,0.837
0.20989404823030292,0.23423804687275582,0.4078570762701915,0.3531448222323133,0.3067481890656051,0.2739759930334796,0.2936914345525346,0.838
0.21053053293221313,0.2349889661574764,0.40896328080577177,0.3539839999302148,0.30760676682345395,0.27475745579574246,0.29448648304384556,0.839
0.21117310545918558,0.2357468188432635,0.41007881930436996,0.3548304147145885,0.30847292075606003,0.27554596450785224,0.29528861677892604,0.84
0.21182186783505244,0.23651171694614764,0.41120383283451334,0.35568418091529824,0.3093467701283232,0.2763416321007636,0.296097948930723,0.841
0.21247692452205308,0.23728377508455825,0.41233846557598086,0.35654541549317353,0.3102284369274864,0.2771445741197401,0.2969145952888658,0.842
0.21313838249623848,0.23806311055816778,0.4134828649102935,0.3574142381193441,0.3111180459445795,0.2779549088034113,0.29773867433875595,0.843
0.21380635132573161,0.23884984342967805,0.4146371815144761,0.35829077125752806,0.3120157248588749,0.2787727571657779,0.29857030734360307,0.844
0.2144809432519714,0.23964409660968075,0.41580156945823116,0.3591751402494054,0.31292160432549015,0.2795982430812947,0.299409618429543,0.845
0.21516227327407425,0.24044599594472785,0.4169761863046769,0.36006747340321205,0.31383581806627375,0.28043149337317047,0.30025673467396996,0.846
0.2158504592364553,0.2412556703087586,0.4181611932148012,0.36096790208570356,0.3147585029641226,0.2812726379050271,0.30111178619723106,0.847
0.21654562191985857,0.24207325169803245,0.41935675505579856,0.3618765608176355,0.31568979916088624,0.28212180967607264,0.30197490625783396,0.848
0.2172478851359513,0.24289887532972892,0.4205630405134612,0.36279358737292344,0.31662985015901735,0.2829791449199451,0.3028462313513262,0.849
0.21795737582564978,0.24373267974438295,0.42178022220880784,0.36371912288165115,0.3175788029271423,0.2838447832073982,0.30372590131301697,0.85
0.21867422416134843,0.24457480691233147,0.4230084768191381,0.36465331193710365,0.31853680800973044,0.2847188675530043,0.3046140594247176,0.851
0.21939856365323726,0.24542540234436,0.42424798520371615,0.3655963027070128,0.31950401964105035,0.2856015445260625,0.3055108525256864,0.852
0.22013053125989945,0.24628461520674322,0.4254989325342939,0.3665482470492108,0.32048059586361527,0.28649296436590865,0.306416431127977,0.853
0.22087026750339436,0.2471525984408896,0.42676150843069804,0.36750930063190207,0.32146669865132604,0.28739328110183354,0.30733094953639584,0.854
0.22161791658903926,0.24802950888780675,0.42803590710171374,0.3684796230587706,0.32246249403753374,0.28830265267783056,0.3082545659732887,0.855
0.22237362653011816,0.24891550741761928,0.4293223274915146,0.36945937799915424,0.32346815224825703,0.2892212410824009,0.3091874427083868,0.856
0.22313754927775642,0.24981075906438205,0.4306209734318984,0.37044873332353034,0.32448384784080014,0.2901492124836625,0.3101297461939562,0.857
0.22390984085621446,0.25071543316644646,0.4319320538006058,0.3714478612445694,0.32550975984803193,0.2910867373700182,0.31108164720550785,0.858
0.22469066150386774,0.2516297035126509,0.4332557826860103,0.37245693846403005,0.3265460719286024,0.29203399069665587,0.3120433209883405,0.859
0.22548017582015573,0.2525537484946227,0.43459237955848895,0.37347614632578174,0.3275929725233865,0.2929911520381673,0.31301494741020225,0.86
0.2262785529187981,0.25348775126549417,0.4359420694487946,0.37450567097525866,0.32865065501846225,0.29395840574758964,0.31399671112037636,0.861
0.22708596658759447,0.2544318999053538,0.43730508313377486,0.3755457035256671,0.3297193179149491,0.29493594112218924,0.3149888017155104,0.862
0.22790259545514285,0.2553863875937725,0.4386816573297983,0.3765964402312849,0.33079916500604883,0.2959239525763298,0.3159914139125288,0.863
0.22872862316482856,0.2563514127897633,0.4400720348942695,0.3776580826682147,0.33189040556165406,0.29692263982178074,0.3170047477289891,0.864
0.22956423855646133,0.2573271794195542,0.4414764650356396,0.37873083792296863,0.3329932545209067,0.29793220805584997,0.31802900867126127,0.865
0.2304096358559554,0.25831389707257785,0.4428952035323385,0.37981491878928897,0.33410793269311784,0.29895286815774064,0.3190644079309334,0.866
0.2312650148734752,0.2593117812061048,0.4443285129610835,0.38091054397363533,0.33523466696747534,0.29998483689356137,0.32011116258987,0.867
0.23213058121049265,0.26032105335897177,0.44577666293504303,0.38201793830978475,0.3363736905320028,0.30102833713044097,0.32116949583437826,0.868
0.23300654647622898,0.26134194137488537,0.4472399303523664,0.38313733298303176,0.33752524310225007,0.3020835980602294,0.32223963717895854,0.869
0.23389312851398544,0.26237467963580985,0.4487185996556164,0.38426896576449343,0.338689571160233,0.30315085543329134,0.32332182270015153,0.87
0.23479055163789486,0.2634195093059809,0.45021296310267805,0.3854130812560624,0.33986692820416775,0.3042303518029384,0.3244162952810217,0.871
0.23569904688066326,0.26447667858711715,0.4517233210497509,0.3865699311465847,0.34105757500957995,0.3053223367810673,0.3255233048668511,0.872
0.23661885225290202,0.265546442985441,0.4532499822470679,0.38773977447986807,0.3422617799024047,0.30642706730562114,0.3266431087326545,0.873
0.2375502130146935,0.2666290655911558,0.4547932641480266,0.38892287793517305,0.3434798190447331,0.30754480792051747,0.32777597176316436,0.874
0.23849338196007058,0.267724817371071,0.4563534932324581,0.3901195161208785,0.3447119767339009,0.30867583106873553,0.3289221667459748,0.875
0.23944861971513756,0.26883397747510646,0.45793100534480885,0.3913299718820526,0.34595854571566087,0.3098204173992962,0.3300819746785796,0.876
0.2404161950506027,0.2699568335574584,0.4595261460480554,0.39255453662271345,0.3472198275122276,0.31097885608891573,0.3312556850900859,0.877
0.24139638520954843,0.27109368211325985,0.4611392709942296,0.3937935106436115,0.3484961327660339,0.31215144517916654,0.3324435963784357,0.878
0.24238947625131566,0.2722448288316197,0.46277074631248355,0.3950472034964224,0.34978778160009494,0.3133384919300317,0.33364601616402106,0.879
0.24339576341243851,0.27341058896598974,0.4644209490156887,0.39631593435529544,0.3510951039959331,0.31454031319079934,0.3348632616606426,0.88
0.2444155514856284,0.27459128772286395,0.46609026742662596,0.3976000324067673,0.35241844019008106,0.31575723578930504,0.3360956600648157,0.881
0.24544915521787455,0.2757872606698902,0.467779101624896,0.3988998372591206,0.3537581410902507,0.31698959694060164,0.3373435489645054,0.882
0.2464968997287995,0.27699885416454256,0.4694878639157531,0.40021569937233503,0.3551145687123254,0.31823774467620397,0.3386072767684388,0.883
0.2475591209504882,0.2782264258045831,0.4712169793221479,0.40154798050986396,0.3564880966394146,0.31950203829513996,0.33988720315722365,0.884
0.24863616609009234,0.27947034490162753,0.4729668861013525,0.40289705421354927,0.3578791105042985,0.3207828488381214,0.34118369955758837,0.885
0.24972839411660394,0.28073099297921866,0.47473803628763545,0.40426330630308194,0.35928800849667303,0.3220805595862403,0.34249714964115013,0.886
0.25083617627329063,0.2820087642969142,0.47653089626255674,0.4056471354015135,0.36071520189671785,0.3233955665856956,0.34382794984921383,0.887
0.25195989661738993,0.2833040664019989,0.47834594735456165,0.40704895348843234,0.36216111563660613,0.3247282792001642,0.34517650994521565,0.888
0.2530999525887777,0.28461732071054774,0.48018368646967347,0.4084691864825308,0.3636261888916972,0.32607912069254025,0.34654325359653926,0.889
0.25425675560944755,0.2859489631196927,0.48204462675521087,0.4099082748554177,0.3651108757032775,0.32744852883789854,0.34792861898755517,0.89
0.25543073171577363,0.28729944465308016,0.48392929829859893,0.4113666742786658,0.36661564563485166,0.328836956569668,0.34933305946587295,0.891
0.2566223222256772,0.2886692321416532,0.48583824886348653,0.41284485630622675,0.368140984464128,0.33024487266115066,0.35075704422394,0.892
0.2578319844429719,0.29005880894204994,0.487772044665555,0.41434330909451117,0.3696873949130122,0.3316727624446784,0.35220105901828064,0.893
0.2590601924013364,0.2914686756950838,0.48973127119057014,0.41586253816259605,0.371255397418084,0.33312112857087445,0.35366560692883997,0.894
0.2603074376505507,0.2928993511269577,0.4917165340574292,0.4174030671952173,0.37284553094422895,0.3345904918106711,0.3551512091610875,0.895
0.26157423008783043,0.2943513728960669,0.49372845992915737,0.4189654388914004,0.3744583538442973,0.33608139190293906,0.3566584058937337,0.896
0.2628610988373198,0.29582529848846606,0.49576769747503746,0.42055021586181096,0.37609444476788156,0.3375943884508081,0.35818775717513845,0.897
0.26416859318103636,0.297321706165317,0.4978349183872997,0.4221579815781374,0.37775440362255114,0.33913006186999156,0.3597398438717271,0.898
0.26549728354482793,0.2988411959658956,0.4999308184560711,0.42378934137809277,0.3794388525911402,0.3406890143926979,0.3613152686719942,0.899
0.2668477625431825,0.3003843907700203,0.5020561187065667,0.4254449235298951,0.3811484372089735,0.3422718711309904,0.36291465714995774,0.9
0.2682206460870426,0.3019519374240768,0.5042115666028336,0.4271253803604048,0.38288382750522537,0.34387928120377204,0.3645386588922408,0.901
0.269616574559116,0.3035445079351516,0.5063979373226944,0.428831389451436,0.38464571921294965,0.3455119189319091,0.36618794869329374,0.902
0.27103621406154205,0.3051628007381622,0.5086160351089255,0.4305636549091269,0.38643483505269044,0.34717048510638077,0.36786322782364445,0.903
0.2724802577411803,0.3068075420412711,0.5108666947021092,0.43232290871166407,0.3882519260949861,0.34885570833474505,0.3695652253764676,0.904
0.2739494271982288,0.30847948725532126,0.5131507828610595,0.4341099121410972,0.39009777320753275,0.3505683464716586,0.37129469969820916,0.905
0.2754444739843661,0.31017942251351144,0.5154691999772132,0.4359254573054674,0.3919731885932527,0.35230918813967116,0.37305243990948933,0.906
0.27696618119714317,0.31190816628806994,0.5178228817899203,0.4377703687580085,0.3938790174260543,0.3540790543470536,0.37483926752303925,0.907
0.278515365177936,0.31366657111126595,0.5202128012101652,0.4396455052207651,0.3958161395916545,0.3558788002099993,0.37665603816601567,0.908
0.28009287732141125,0.31545552540874167,0.522639970260905,0.4415517614206113,0.39778547154147953,0.35770931678718537,0.37850364341467657,0.909
0.28169960600516414,0.3172759554538597,0.5251054421429273,0.44349007004637103,0.3997879682683734,0.35957153303538936,0.38038301275011543,0.91
0.2833364786489662,0.3191288274525366,0.5276103134359256,0.44546140383650984,0.4018246254136179,0.3614664178956315,0.38229511564452323,0.911
0.2850044639139168,0.3210151497688938,0.5301557264453591,0.447466777807736,0.4038964815156348,0.363394982520178,0.3842409637883149,0.912
0.2867045740527387,0.3229359753030027,0.5327428717066264,0.44950725163579075,0.4060046204116886,0.36535828265168313,0.3862216134693967,0.913
0.28843786742350325,0.3248924040330517,0.5353729906591435,0.45158393220075654,0.4081501738049555,0.3673574211667992,0.3882381681169041,0.914
0.2902054511802273,0.32688558573541665,0.5380473785040912,0.4536979763103717,0.41033432401048553,0.3693935507977373,0.39029178102289425,0.915
0.29200848415506014,0.32891672289739937,0.5407673872608926,0.45585059361611874,0.4125583068948708,0.37146787704654616,0.39238365825675914,0.916
0.2938481799482013,0.33098707383881804,0.5435344290389204,0.45804304973827453,0.41482341502584924,0.37358166130829584,0.39451506178854634,0.917
0.29572581024325983,0.3330979560602118,0.5463499795425303,0.46027666961768776,0.41713100104965883,0.3757362242209279,0.3966873128389497,0.918
0.2976427083675177,0.3352507498371688,0.5492155818292852,0.4625528411137999,0.4194824813157072,0.3779329492612861,0.39890179547548427,0.919
0.2996002731185014,0.3374469020822398,0.5521328503432054,0.4648730188703746,0.42187933977007186,0.38017328660879085,0.40115996047630736,0.92
0.3015999728804367,0.3396879304980629,0.5551034752470727,0.46723872847256637,0.4243231321415214,0.3824587573003847,0.40346332948531466,0.921
0.3036433500565755,0.34197542804774844,0.5581292270802611,0.4696515709213847,0.42681549044616873,0.38479095770280436,0.40581349948456646,0.922
0.305732025846083,0.3443110677712777,0.5612119617712945,0.47211322745430834,0.4293581278395742,0.38717156433092786,0.4082121476127929,0.923
0.30786770539719505,0.34669660797968294,0.5643536260373796,0.47462546474382833,0.43195284384814203,0.3896023390439755,0.4106610363617557,0.924
0.31005218337173207,0.3491338978621698,0.567556263206584,0.47719014050908326,0.4346015300150405,0.39208513465472195,0.4131620191856266,0.925
0.31228734995985374,0.3516248835451298,0.5708220195021494,0.4798092095795411,0.4373061759996798,0.39462190099067673,0.41571704656233543,0.926
0.31457519738819106,0.3541716146462641,0.5741531508327328,0.4824847304539578,0.44006887617404467,0.3972146914504495,0.41832817255011095,0.927
0.3169178269692936,0.3567762513718271,0.5775520301371992,0.4852188724026235,0.4428918367639832,0.39986567010331886,0.4209975618872255,0.928
0.3193174567457204,0.3594410722104044,0.5810211553380388,0.48801392316632525,0.4457773835889608,0.40257711938541935,0.4237274976883647,0.929
0.3217764297882019,0.3621684822827401,0.5845631579636109,0.4908722973115399,0.44872797045989204,0.4053514484520677,0.42652038979713996,0.93
0.3242972232141887,0.3649610224140213,0.588180812506371,0.49379654530828104,0.45174618830155966,0.4081912022526352,0.4293787838611511,0.931
0.326882458000898,0.36782137900282685,0.591877046592078,0.4967893634048105,0.4548347750739463,0.41109907140218355,0.43230537120381873,0.932
0.32953490967582466,0.3707523947698081,0.5956549520438967,0.4998536043822932,0.45799662657565915,0.41407790293293145,0.43530299957605056,0.933
0.3322575199777278,0.3737570804792224,0.5995177969354182,0.5029922892825246,0.4612348082226946,0.4171307120186809,0.43837468488087333,0.934
0.33505340959255975,0.3768386277378986,0.6034690387381407,0.5062086202133191,0.46455256790725413,0.4202606947767825,0.4415236239756089,0.935
0.3379258920818521,0.38000042298926784,0.6075123386820805,0.509505994349206,0.46795335005438704,0.42347124226528354,0.44475320866923695,0.936
0.3408784891359998,0.3832460628350284,0.6116515774631822,0.5128880192600064,0.47144081100917523,0.4267659558078266,0.44806704104751727,0.937
0.3439149473019662,0.3865793708340963,0.6158908724483655,0.5163585297169626,0.4750188359042742,0.43014866379596506,0.45146895027552925,0.9380000000000001
0.34703925635454264,0.3900044159481234,0.6202345965487512,0.519921606145705,0.47869155717725503,0.43362344013817056,0.45496301104691433,0.9390000000000001
0.35025566950284254,0.3935255328254037,0.6246873989542456,0.5235815949178966,0.4824633749297503,0.43719462454737035,0.45855356387165025,0.9400000000000001
0.3535687256496976,0.39714734414099434,0.6292542279487706,0.5273431306993901,0.48633897934642145,0.4408668448848424,0.46224523742019213,0.9410000000000001
0.35698327395164503,0.40087478524090814,0.6339403560555461,0.5312111611027717,0.4903233754218049,0.4446450418083318,0.4660429731718398,0.9420000000000001
0.36050450096195263,0.4047131313729952,0.6387514077967287,0.535190973926922,0.4944219102778694,0.44853449600701584,0.46995205264995876,0.9430000000000001
0.3641379606794758,0.40866802782749867,0.6436933903921811,0.5392882273065964,0.4986403033954994,0.45254085834630453,0.4739781275670477,0.9440000000000001
0.3678896078730903,0.41274552335721587,0.6487727277692539,0.5435089831419679,0.502984680130082,0.4566701832924244,0.4781272532495918,0.9450000000000001
0.37176583510621186,0.4169521073019896,0.6539962983103699,0.5478597442328815,0.507461608936181,0.4609289660415128,0.48240592576743535,0.9460000000000001
0.3757735139499931,0.42129475090633817,0.6593714768294731,0.5523474956066423,0.5120781427903813,0.4653241838420396,0.48682112325649035,0.9470000000000001
0.37992004094894816,0.4257809533942044,0.6649061813437268,0.5569797506033367,0.5168418653765849,0.46986334207454966,0.4913803519987707,0.9480000000000001
0.3842133889911784,0.4304187934532443,0.6706089252954949,0.5617646023711304,0.5217609426864932,0.4745545257411548,0.49609169791218716,0.9490000000000001
0.38866216483972316,0.4352169868854403,0.6764888759841844,0.5667107815283471,0.5268441807923971,0.47940645712157176,0.5009638842068934,0.9500000000000001
0.3932756737050606,0.4401849513043406,0.6825559200912905,0.5718277208726543,0.532101090672937,0.48442856047601507,0.5060063360884973,0.9510000000000001
0.3980639918854494,0.4453328789059091,0.6888207373288924,0.5771256281643627,0.5375419611192033,0.4896310348219468,0.5112292535351362,0.9520000000000001
0.40303804867655624,0.4506718185147405,0.6952948834168984,0.5826155681856219,0.5431779409233444,0.4950249359864452,0.5166436933501811,0.9530000000000001
0.4082097189607466,0.4562137683163478,0.7019908838035718,0.588309555486243,0.5490211317608318,0.5006222693449182,0.5222616619012953,0.9540000000000001
0.41359192813714796,0.4619717809369878,0.7089223397949388,0.594220659477647,0.5550846934283142,0.5064360949076339,0.5280962202073176,0.9550000000000001
0.41919877135560346,0.46796008283450946,0.7161040490610606,0.6003631238384495,0.5613829634010582,0.5124806467175733,0.5341616033364797,0.9560000000000001
0.42504564938285677,0.4741942103289638,0.7235521428527691,0.6067525025604554,0.5679315930392537,0.5187714688883608,0.5404733564447098,0.9570000000000001
0.43114942387279254,0.4806911650452235,0.7312842427063966,0.6134058154073462,0.5747477032160124,0.5253255710545308,0.5470484902262845,0.9580000000000001
0.43752859535339106,0.4874695920807157,0.739319639955338,0.6203417260991971,0.5818500626807911,0.5321616065472609,0.5539056590899564,0.9590000000000001
0.44420350790557517,0.4945499848739305,0.7476795020303402,0.6275807471985273,0.5892592931345627,0.5393000772712409,0.5610653660362293,0.9600000000000001
0.4511965853245346,0.5019549215647894,0.7563871103463922,0.6351454764890071,0.5969981058085522,0.5467635700737943,0.5685501990268985,0.961
0.45853260456265404,0.509709338646549,0.7654681355832684,0.6430608706465403,0.6050915753469758,0.554577030405943,0.5763851046465449,0.962
0.46623901350699654,0.5178408489627664,0.7749509574213069,0.6513545632562979,0.6135674580481485,0.5627680803289621,0.5845977061095318,0.963
0.4743463017116412,0.5263801126702408,0.7848670373621165,0.6600572357966604,0.6224565630857658,0.5713673894873702,0.5932186742334506,0.964
0.4828884346754695,0.5353612717591882,0.7952513552350539,0.669203052181386,0.6317931873025823,0.5804091096396282,0.6022821619702876,0.965
0.4919033647479091,0.5448224612138527,0.8061429224831569,0.6788301699432525,0.6416156266607298,0.589931385829785,0.6118263155785525,0.966
0.5014336349166277,0.5548064130682947,0.8175853884947448,0.6889813443139875,0.6519667806045478,0.5999769604548455,0.6218938786911409,0.967
0.5115270957946523,0.565361173675648,0.82962776031151,0.6997046455188279,0.6628948696554026,0.6105938905461618,0.6325329095972377,0.968
0.5222377613675799,0.5765409597523496,0.842325261288394,0.7110543148472888,0.6744542918013309,0.6218364038264099,0.6437976372998199,0.969
0.5336268358777009,0.5884071855750947,0.8557403610980787,0.7230917918779617,0.6867066500606568,0.6337659259199216,0.6557494887265285,0.97
0.5457639531533636,0.6010297026398093,0.8699440184059983,0.735886954166715,0.6997219925304135,0.6464523200257174,0.668458328403261,0.971
0.5587286814942553,0.6144883048943834,0.8850171893458367,0.7495196225101176,0.713580318032952,0.6599753921650107,0.6820039637022505,0.972
0.5726123629597394,0.6288745683934304,0.9010526706638711,0.7640814006324433,0.7283734162107913,0.6744267308514891,0.6964779845129374,0.973
0.5875203770910824,0.6442941154070929,0.9181573675863312,0.7796779393283666,0.7442071321036862,0.6899119712164619,0.7119860273677294,0.974
0.603574947908237,0.6608694218258718,0.9364551052761744,0.7964317439034281,0.7612041740519786,0.7065536024308805,0.728650582864649,0.975
0.6209186526353448,0.678743326317038,0.956090142361821,0.814485683367939,0.7795076233840683,0.7244944768798424,0.7466145048424881,0.976
0.6397188457235752,0.6980834548027242,0.9772316001378173,0.8340074149545321,0.7992853594605916,0.7439022346597455,0.7660454348786296,0.977
0.6601732894011679,0.7190878514911734,1.0000790987019743,0.8551950151909669,0.8207356913094737,0.7649749346296202,0.7871414333410699,0.978
0.6825173929251964,0.7419922186373735,1.0248700022418968,0.8782842197045416,0.8440945980310306,0.7879482941929574,0.8101382191709559,0.979
0.707033623579312,0.7670793280792266,1.051888836557754,0.9035578348044122,0.8696451410224281,0.8131051008562066,0.8353185814418201,0.98
0.7340638895329052,0.79469140466667,1.0814796789840226,0.9313581209593825,0.8977298481424187,0.8407875956814689,0.8630247628130283,0.981
0.764026050283909,0.8252466373081107,1.1140626764850106,0.9621033038956921,0.9287672255445195,0.8714139843578362,0.8936749706019012,0.982
0.7974362542766371,0.8592615172279096,1.1501563915741257,0.9963099129087194,0.963274096776504,0.9055007754851839,0.9277857150683116,0.983
0.8349396530816486,0.8973815528244223,1.190408525509198,1.0346234957782892,1.0018963185402192,0.9436934954600084,0.9660025243013564,0.984
0.8773534011975533,0.9404242701912104,1.235638927896736,1.0778616193504151,1.0454517821793072,0.9868096890260291,1.0091429447708167,0.985
0.9257280842830559,0.9894406421126192,1.2869010355950306,1.12707529859688,1.0949918437114725,1.0359003483008928,1.0582579703547499,0.986
0.981437498817099,1.0458048685347543,1.3455716640054438,1.1836387771539376,1.1518911054122487,1.09233969328011,1.1147218228443427,0.987
1.0463133215166613,1.1113490468448763,1.4134856891840937,1.249384197673405,1.2179820872897607,1.1579598421513342,1.180366622259139,0.988
1.1228532347176094,1.188571298168265,1.4931441870947695,1.3268097281954787,1.2957633546667329,1.2352589376282248,1.257690513181878,0.989
1.2145539268880379,1.2809687688560343,1.5880474493025114,1.4194125637170543,1.38873252105105,1.3277341484774832,1.3501906662865442,0.99
1.3264660933716226,1.3935926322656864,1.7032500003520843,1.5322439280576632,1.5019412514053938,1.4404366713411094,1.462918280161669,0.991
1.4661656875556517,1.5340193410339549,1.8463318671918447,1.672880326222935,1.6429665160248672,1.5809429830534376,1.6034498336284484,0.992
1.6455576728804404,1.7141543802636712,2.0292023512475352,1.853227297687691,1.823714345454935,1.7611585938749763,1.7836908389756967,0.993
1.8844835266618432,1.9538397726019274,2.2717075543309027,2.0931269215763653,2.064027337438563,2.000925552620552,2.0234833470891505,0.994
2.2186577482526215,2.288790587741338,2.609566911151323,2.4282943262730057,2.3996211684371884,2.335958956213803,2.358542457007161,0.995
2.7195091291189577,2.790436213927457,3.114214486282993,2.93015896104439,2.9019258673225705,2.8376882212511734,2.860297587485919,0.996
3.5537045626104606,3.6254441692577166,3.952322813681616,3.765388407462171,3.737609629040768,3.672780895361195,3.6954162883600348,0.997
5.22124428231315,5.293815341669738,5.62389816800125,5.433983619522465,5.406674057162964,5.3412378972566765,5.36389948059609,0.998
10.222128528986058,10.295550657626805,10.628947268126469,10.435945592471318,10.409120835351692,10.34306018548895,10.365748125048713,0.999


==> hetero2.txt <==
d12h,d12l,d12m,d6h,d6l,d6m,p
1.2146549094193628,0.09410970575856932,0.26690334486883904,1.3296749131139278,0.1807004030286654,0.37489314402922025,0.001
1.2147559887486805,0.09411326624877434,0.266958965217773,1.3298136307683677,0.18070776091136642,0.37497758906485373,0.002
1.2148571650166944,0.09411682709178103,0.26701462362981365,1.3299524747982132,0.180715119530533,0.3750620901802292,0.003
1.2149584383644065,0.09412038828764556,0.2670703201448476,1.3300914453817951,0.18072247888628293,0.3751466474332713,0.004
1.2150598089330364,0.09412394983642391,0.26712605480281665,1.330230542697674,0.1807298389787339,0.37523126088198516,0.005
1.2151612768640914,0.09412751173817217,0.26718182764372106,1.3303697669248198,0.18073719980800373,0.3753159305844587,0.006
1.2152628422994316,0.09413107399294647,0.2672376387076169,1.330509118242579,0.1807445613742102,0.3754006565988615,0.007
1.2153645053810957,0.09413463660080285,0.26729348803461705,1.33064859683054,0.18075192367747117,0.3754854389834448,0.008
1.2154662662514382,0.09413819956179746,0.26734937566489203,1.3307882028687161,0.18075928671790445,0.37557027779654245,0.009000000000000001
1.2155681250531305,0.09414176287598643,0.2674053016386699,1.3309279365374524,0.18076665049562815,0.37565517309657126,0.010000000000000002
1.2156700819290658,0.09414532654342585,0.2674612659962348,1.3310677980174181,0.18077401501075988,0.3757401249420292,0.011
1.2157721370224217,0.09414889056417192,0.2675172687779292,1.331207787489621,0.18078138026341783,0.37582513339149776,0.012
1.2158742904767172,0.0941524549382808,0.2675733100241531,1.3313479051354804,0.1807887462537199,0.3759101985036417,0.013000000000000001
1.2159765424356792,0.09415601966580862,0.2676293897753633,1.3314881511366992,0.18079611298178402,0.37599532033720756,0.014000000000000002
1.2160788930433561,0.0941595847468116,0.26768550807207525,1.3316285256753282,0.1808034804477283,0.37608049895102563,0.015
1.216181342444087,0.094163150181346,0.2677416649548614,1.3317690289338495,0.1808108486516707,0.3761657344040099,0.016
1.2162838907824587,0.09416671596946788,0.26779786046435267,1.3319096610949817,0.18081821759372943,0.3762510267551568,0.017
1.2163865382033774,0.0941702821112336,0.26785409464123777,1.3320504223418757,0.18082558727402245,0.37633637606354714,0.018000000000000002
1.2164892848520175,0.09417384860669933,0.26791036752626324,1.3321913128580238,0.18083295769266802,0.376421782388345,0.019000000000000003
1.2165921308738272,0.09417741545592133,0.26796667916023453,1.3323323328272374,0.18084032884978418,0.3765072457887986,0.02
1.216695076414579,0.09418098265895591,0.2680230295840149,1.3324734824337292,0.1808477007454892,0.3765927663242398,0.021
1.2167981216202852,0.09418455021585924,0.268079418838526,1.3326147618620214,0.18085507337990117,0.37667834405408523,0.022000000000000002
1.2169012666372887,0.09418811812668772,0.2681358469647484,1.3327561712970264,0.18086244675313853,0.37676397903783515,0.023
1.2170045116121884,0.09419168639149758,0.26819231400372107,1.3328977109240145,0.18086982086531936,0.37684967133507485,0.024
1.2171078566919054,0.0941952550103451,0.2682488199965416,1.3330393809285792,0.1808771957165619,0.3769354210054739,0.025
1.2172113020236075,0.09419882398328669,0.2683053649843671,1.3331811814967203,0.18088457130698465,0.3770212281087869,0.026000000000000002
1.2173148477547933,0.09420239331037862,0.2683619490084127,1.3333231128147496,0.18089194763670582,0.37710709270485304,0.027000000000000003
1.2174184940332269,0.09420596299167729,0.2684185721099529,1.333465175069375,0.1808993247058438,0.3771930148535969,0.028
1.217522241006976,0.094209533027239,0.2684752343303217,1.3336073684476553,0.18090670251451696,0.377278994615028,0.029
1.2176260888244212,0.09421310341712019,0.2685319357109127,1.333749693137021,0.18091408106284376,0.3773650320492419,0.030000000000000002
1.2177300376341942,0.09421667416137719,0.2685886762931779,1.3338921493252458,0.18092146035094267,0.3774511272164188,0.031
1.2178340875852258,0.09422024526006641,0.26864545611862917,1.3340347372004568,0.18092884037893212,0.37753728017682503,0.032
1.2179382388268059,0.09422381671324428,0.26870227522883894,1.334177456951224,0.18093622114693053,0.37762349099081344,0.033
1.2180424915084231,0.09422738852096718,0.26875913366543763,1.3343203087663686,0.18094360265505652,0.3777097597188215,0.034
1.2181468457799258,0.0942309606832916,0.26881603147011696,1.3344632928351507,0.18095098490342862,0.37779608642137386,0.035
1.2182513017914742,0.09423453320027399,0.26887296868462796,1.3346064093472307,0.18095836789216532,0.3778824711590814,0.036000000000000004
1.2183558596934592,0.09423810607197071,0.2689299453507815,1.3347496584925336,0.18096575162138534,0.377968913992641,0.037000000000000005
1.218460519636623,0.09424167929843832,0.2689869615104493,1.3348930404614365,0.18097313609120724,0.3780554149828366,0.038
1.2185652817720134,0.09424525287973333,0.269044017205563,1.3350365554446744,0.1809805213017497,0.37814197419053913,0.039
1.2186701462509375,0.09424882681591215,0.2691011124781141,1.3351802036333218,0.18098790725313138,0.3782285916767056,0.04
1.2187751132250106,0.09425240110703134,0.26915824737015515,1.335323985218856,0.180995293945471,0.378315267502381,0.041
1.218880182846218,0.09425597575314745,0.2692154219237997,1.33546790039313,0.18100268137888723,0.37840200172869726,0.042
1.218985355266735,0.09425955075431694,0.26927263618122105,1.3356119493483491,0.1810100695534989,0.37848879441687366,0.043000000000000003
1.2190906306391145,0.09426312611059641,0.26932989018465375,1.3357561322770926,0.18101745846942474,0.3785756456282172,0.044000000000000004
1.2191960091162146,0.0942667018220424,0.2693871839763931,1.3359004493723383,0.18102484812678363,0.37866255542412264,0.045
1.219301490851171,0.09427027788871147,0.26944451759879645,1.336044900827442,0.1810322385256943,0.3787495238660725,0.046
1.2194070759974254,0.09427385431066028,0.2695018910942809,1.336189486836105,0.18103962966627576,0.3788365510156375,0.047
1.219512764708742,0.0942774310879453,0.26955930450532534,1.3363342075924471,0.18104702154864677,0.3789236369344764,0.048
1.2196185571391938,0.09428100822062323,0.26961675787447015,1.3364790632909305,0.18105441417292625,0.37901078168433655,0.049
1.2197244534431386,0.09428458570875069,0.26967425124431743,1.336624054126437,0.1810618075392332,0.37909798532705385,0.05
1.2198304537752842,0.09428816355238427,0.26973178465753034,1.3367691802941892,0.1810692016476866,0.3791852479245526,0.051000000000000004
1.219936558290588,0.09429174175158064,0.26978935815683397,1.336914441989826,0.18107659649840538,0.37927256953884647,0.052000000000000005
1.2200427671443688,0.09429532030639647,0.2698469717850156,1.3370598394093656,0.18108399209150855,0.3793599502320377,0.053000000000000005
1.2201490804922395,0.0942988992168884,0.2699046255849238,1.3372053727491813,0.18109138842711528,0.3794473900663179,0.054
1.220255498490103,0.09430247848311311,0.26996231959946965,1.3373510422060644,0.18109878550534447,0.3795348891039682,0.055
1.2203620212942392,0.09430605810512738,0.2700200538716265,1.337496847977195,0.1811061833263154,0.3796224474073592,0.056
1.2204686490611498,0.0943096380829878,0.2700778284444291,1.3376427902601014,0.18111358189014704,0.3797100650389506,0.057
1.220575381947712,0.09431321841675118,0.27013564336097584,1.3377888692527407,0.18112098119695857,0.3797977420612927,0.058
1.2206822201111325,0.09431679910647427,0.27019349866442716,1.3379350851534522,0.18112838124686928,0.37988547853702553,0.059000000000000004
1.2207891637088701,0.0943203801522137,0.27025139439800555,1.3380814381609503,0.18113578203999822,0.37997327452887936,0.060000000000000005
1.2208962128987488,0.09432396155402631,0.2703093306049968,1.3382279284743486,0.18114318357646472,0.3800611300996748,0.061
1.2210033678388936,0.09432754331196885,0.27036730732874953,1.3383745562931286,0.18115058585638807,0.38014904531232246,0.062
1.221110628687783,0.09433112542609816,0.2704253246126756,1.3385213218172716,0.18115798887988746,0.38023702022982503,0.063
1.2212179956040814,0.09433470789647094,0.2704833825002484,1.3386682252469115,0.1811653926470822,0.38032505491527346,0.064
1.2213254687470088,0.09433829072314412,0.2705414810350072,1.3388152667829405,0.18117279715809168,0.38041314943185317,0.065
1.2214330482758895,0.09434187390617439,0.2705996202605525,1.338962446626286,0.18118020241303526,0.38050130384283787,0.066
1.2215407343504645,0.09434545744561866,0.2706578002205489,1.3391097649785075,0.18118760841203227,0.3805895182115938,0.067
1.2216485271307764,0.09434904134153378,0.27071602095872443,1.339257222041456,0.18119501515520225,0.38067779260157836,0.068
1.2217564267772096,0.09435262559397661,0.270774282518871,1.3394048180174314,0.18120242264266448,0.3807661270763414,0.069
1.221864433450464,0.09435621020300397,0.2708325849448439,1.3395525531090893,0.18120983087453857,0.38085452169952333,0.07
1.2219725473115324,0.09435979516867278,0.27089092828056305,1.3397004275195383,0.18121723985094396,0.3809429765348578,0.07100000000000001
1.222080768521793,0.09436338049103994,0.2709493125700118,1.3398484414522358,0.18122464957200016,0.3810314916461697,0.07200000000000001
1.222189097242891,0.09436696617016237,0.271007737857238,1.3399965951110935,0.18123206003782671,0.3811200670973772,0.07300000000000001
1.2222975336368382,0.09437055220609697,0.2710662041863529,1.340144888700364,0.18123947124854317,0.3812087029524899,0.074
1.2224060778659689,0.0943741385989007,0.2711247116015338,1.3402933224248068,0.18124688320426924,0.38129739927561124,0.075
1.2225147300929224,0.09437772534863048,0.2711832601470207,1.3404418964894635,0.18125429590512449,0.3813861561309364,0.076
1.2226234904806907,0.09438131245534326,0.27124184986711913,1.340590611099867,0.18126170935122854,0.38147497358275434,0.077
1.2227323591925987,0.09438489991909606,0.27130048080619995,1.3407394664619487,0.1812691235427011,0.3815638516954473,0.078
1.2228413363922719,0.09438848773994582,0.27135915300869734,1.340888462782013,0.1812765384796618,0.3816527905334902,0.079
1.2229504222437346,0.09439207591794956,0.2714178665191121,1.3410376002668418,0.18128395416223056,0.38174179016145243,0.08
1.2230596169112116,0.0943956644531643,0.2714766213820082,1.3411868791234942,0.18129137059052694,0.38183085064399563,0.081
1.223168920559428,0.09439925334564704,0.27153541764201694,1.3413362995596239,0.18129878776467087,0.38191997204587735,0.082
1.2232783333533603,0.09440284259545483,0.271594255343834,1.3414858617831815,0.18130620568478212,0.3820091544319479,0.083
1.2233878554582471,0.09440643220264469,0.2716531345322197,1.3416355660025003,0.1813136243509805,0.38209839786715133,0.084
1.2234974870398303,0.0944100221672737,0.27171205525200137,1.341785412426467,0.18132104376338584,0.3821877024165279,0.085
1.223607228264089,0.09441361248939899,0.2717710175480716,1.341935401264279,0.18132846392211818,0.38227706814521084,0.08600000000000001
1.2237170792972767,0.09441720316907753,0.2718300214653881,1.3420855327255323,0.1813358848272973,0.3823664951184288,0.08700000000000001
1.2238270403061204,0.09442079420636648,0.2718890670489752,1.3422358070203162,0.1813433064790432,0.38245598340150516,0.08800000000000001
1.2239371114576552,0.094424385601323,0.271948154343924,1.342386224359152,0.1813507288774758,0.3825455330598592,0.089
1.224047292919137,0.09442797735400411,0.2720072833953896,1.342536784952858,0.18135815202271524,0.38263514415900374,0.09
1.224157584858322,0.09443156946446704,0.2720664542485956,1.3426874890127938,0.18136557591488137,0.3827248167645489,0.091
1.2242679874432698,0.09443516193276891,0.2721256669488317,1.3428383367507557,0.1813730005540944,0.3828145509422001,0.092
1.2243785008422525,0.09443875475896685,0.27218492154145235,1.3429893283787955,0.1813804259404743,0.382904346757757,0.093
1.2244891252240555,0.09444234794311802,0.27224421807188093,1.3431404641095914,0.1813878520741412,0.3829942042771172,0.094
1.2245998607577566,0.09444594148527971,0.2723035565856072,1.3432917441561483,0.18139527895521523,0.383084123566274,0.095
1.2247107076127381,0.094449535385509,0.2723629371281865,1.3434431687318973,0.18140270658381663,0.3831741046913161,0.096
1.2248216659587383,0.09445312964386317,0.27242235974524237,1.34359473805072,0.1814101349600655,0.3832641477184298,0.097
1.224932735965917,0.09445672426039943,0.2724818244824656,1.3437464523269322,0.18141756408408202,0.3833542527138978,0.098
1.2250439178046835,0.09446031923517502,0.27254133138561387,1.3438983117752556,0.18142499395598652,0.3834444197440994,0.099
1.2251552116458362,0.09446391456824718,0.2726008805005123,1.344050316610837,0.18143242457589928,0.383534648875511,0.1
1.2252666176605655,0.0944675102596732,0.2726604718730541,1.34420246704932,0.1814398559439405,0.383624940174707,0.101
1.2253781360203446,0.09447110630951033,0.2727201055491994,1.3443547633067119,0.18144728806023055,0.3837152937083582,0.10200000000000001
1.2254897668970337,0.09447470271781583,0.2727797815749764,1.3445072055994605,0.1814547209248897,0.3838057095432336,0.10300000000000001
1.2256015104628664,0.09447829948464709,0.27283949999648216,1.3446597941445257,0.18146215453803846,0.38389618774620043,0.10400000000000001
1.2257133668903717,0.0944818966100613,0.27289926085988025,1.344812529159191,0.18146958889979717,0.3839867283842226,0.10500000000000001
1.225825336352497,0.0944854940941159,0.27295906421140353,1.3449654108612548,0.18147702401028623,0.38407733152436324,0.106
1.2259374190225025,0.09448909193686818,0.2730189100973532,1.3451184394689533,0.18148445986962616,0.38416799723378375,0.107
1.2260496150740152,0.09449269013837547,0.273078798564098,1.3452716152009185,0.18149189647793731,0.3842587255797435,0.108
1.2261619246810465,0.09449628869869517,0.2731387296580764,1.3454249382762744,0.1814993338353403,0.3843495166296013,0.109
1.2262743480179181,0.09449988761788465,0.2731987034257947,1.3455784089145417,0.18150677194195566,0.384440370450814,0.11
1.2263868852593742,0.0945034868960013,0.27325871991382855,1.34573202733573,0.18151421079790386,0.3845312871109383,0.111
1.226499536580429,0.09450708653310247,0.2733187791688224,1.3458857937602504,0.18152165040330565,0.38462226667763,0.112
1.2266123021565611,0.09451068652924566,0.27337888123748993,1.3460397084089881,0.18152909075828141,0.38471330921864394,0.113
1.2267251821635445,0.09451428688448826,0.27343902616661375,1.3461937715032832,0.18153653186295204,0.38480441480183514,0.114
1.226838176777536,0.09451788759888773,0.27349921400304605,1.3463479832648868,0.181543973717438,0.3848955834951579,0.115
1.2269512861750687,0.09452148867250146,0.27355944479370875,1.3465023439160453,0.1815514163218601,0.38498681536666707,0.116
1.2270645105329911,0.09452509010538697,0.2736197185855928,1.3466568536794066,0.18155885967633906,0.3850781104845174,0.117
1.2271778500285946,0.09452869189760173,0.27368003542575936,1.3468115127781115,0.18156630378099556,0.3851694689169639,0.11800000000000001
1.2272913048394771,0.09453229404920324,0.2737403953613393,1.346966321435749,0.1815737486359504,0.3852608907323626,0.11900000000000001
1.2274048751436302,0.09453589656024897,0.2738007984395338,1.3471212798763295,0.1815811942413244,0.38535237599916966,0.12000000000000001
1.2275185611194066,0.09453949943079645,0.2738612447076137,1.3472763883243655,0.18158864059723837,0.3854439247859428,0.121
1.2276323629455508,0.09454310266090324,0.2739217342129203,1.3474316470047802,0.1815960877038132,0.38553553716134065,0.122
1.227746280801132,0.09454670625062689,0.2739822670028656,1.347587056142986,0.18160353556116976,0.38562721319412313,0.123
1.2278603148656417,0.09455031020002493,0.2740428431249318,1.3477426159648542,0.18161098416942895,0.3857189529531517,0.124
1.2279744653189042,0.09455391450915485,0.2741034626266719,1.3478983266966884,0.18161843352871165,0.3858107565073894,0.125
1.2280887323411478,0.09455751917807437,0.2741641255557097,1.348054188565292,0.18162588363913892,0.3859026239259013,0.126
1.2282031161129643,0.09456112420684097,0.27422483195974007,1.3482102017978868,0.18163333450083172,0.3859945552778549,0.127
1.2283176168152974,0.09456472959551233,0.2742855818865288,1.3483663666221937,0.18164078611391102,0.3860865506325193,0.128
1.228432234629532,0.09456833534414602,0.27434637538391293,1.3485226832663975,0.18164823847849795,0.3861786100592666,0.129
1.2285469697373579,0.09457194145279973,0.2744072124998008,1.348679151959121,0.18165569159471343,0.3862707336275713,0.13
1.2286618223208827,0.09457554792153103,0.27446809328217253,1.348835772929484,0.18166314546267873,0.3863629214070109,0.131
1.2287767925625965,0.09457915475039763,0.2745290177790794,1.3489925464070496,0.1816706000825149,0.38645517346726593,0.132
1.228891880645348,0.09458276193945721,0.27458998603864476,1.3491494726218778,0.18167805545434307,0.38654748987812027,0.133
1.2290070867523757,0.09458636948876739,0.27465099810906374,1.3493065518044653,0.18168551157828441,0.386639870709461,0.134
1.2291224110673227,0.09458997739838591,0.2747120540386035,1.3494637841858148,0.18169296845446023,0.38673231603127906,0.135
1.2292378537741857,0.09459358566837048,0.2747731538756035,1.3496211699973923,0.18170042608299167,0.3868248259136691,0.136
1.2293534150573608,0.09459719429877882,0.27483429766847545,1.3497787094711151,0.1817078844639999,0.3869174004268301,0.137
1.2294690951016327,0.09460080328966863,0.2748954854657031,1.349936402839419,0.18171534359760644,0.3870100396410645,0.138
1.2295848940921712,0.09460441264109769,0.27495671731584337,1.3500942503351652,0.18172280348393244,0.3871027436267799,0.139
1.2297008122145179,0.0946080223531238,0.27501799326752563,1.3502522521917368,0.18173026412309926,0.3871955124544887,0.14
1.2298168496546271,0.09461163242580461,0.275079313369452,1.3504104086429891,0.18173772551522827,0.3872883461948071,0.14100000000000001
1.2299330065988376,0.094615242859198,0.2751406776703979,1.350568719923228,0.1817451876604409,0.3873812449184575,0.14200000000000002
1.230049283233857,0.09461885365336178,0.27520208621921133,1.3507271862672832,0.18175265055885856,0.38747420869626653,0.14300000000000002
1.2301656797468146,0.09462246480835373,0.27526353906481404,1.3508858079104271,0.18176011421060262,0.387567237599167,0.14400000000000002
1.230282196325221,0.09462607632423162,0.27532503625620125,1.351044585088446,0.18176757861579473,0.38766033169819675,0.14500000000000002
1.2303988331569755,0.09462968820105339,0.27538657784244125,1.3512035180376125,0.1817750437745562,0.38775349106449986,0.146
1.2305155904303766,0.09463330043887679,0.27544816387267657,1.3513626069946543,0.18178250968700868,0.3878467157693263,0.147
1.2306324683341259,0.09463691303775973,0.275509794396123,1.3515218521968326,0.1817899763532737,0.38794000588403205,0.148
1.2307494670573103,0.09464052599776013,0.27557146946207073,1.3516812538818557,0.18179744377347284,0.38803336148007983,0.149
1.2308665867894288,0.09464413931893577,0.2756331891198838,1.3518408122879564,0.18180491194772766,0.38812678262903866,0.15
1.2309838277203426,0.09464775300134465,0.2756949534190006,1.3520005276538285,0.1818123808761598,0.3882202694025846,0.151
1.23110119004038,0.09465136704504468,0.2757567624089341,1.3521604002186862,0.18181985055889113,0.38831382187250074,0.152
1.2312186739402136,0.09465498145009367,0.27581861613927156,1.3523204302222345,0.18182732099604304,0.3884074401106773,0.153
1.23133627961094,0.09465859621654968,0.2758805146596747,1.3524806179046487,0.1818347921877374,0.3885011241891121,0.154
1.2314540072440663,0.0946622113444706,0.2759424580198807,1.352640963506646,0.18184226413409596,0.38859487417991023,0.155
1.2315718570314698,0.09466582683391445,0.27600444626970116,1.3528014672693862,0.18184973683524053,0.3886886901552851,0.156
1.231689829165483,0.09466944268493913,0.27606647945902296,1.352962129434577,0.18185721029129281,0.38878257218755785,0.157
1.2318079238388093,0.09467305889760269,0.27612855763780836,1.353122950244415,0.18186468450237467,0.38887652034915793,0.158
1.2319261412445823,0.09467667547196315,0.2761906808560946,1.3532839299415766,0.18187215946860802,0.38897053471262316,0.159
1.2320444815763352,0.09468029240807846,0.2762528491639949,1.353445068769281,0.18187963519011469,0.3890646153506002,0.16
1.232162945027976,0.09468390970600672,0.27631506261169814,1.353606366971204,0.1818871116670165,0.3891587623358447,0.161
1.2322815317938858,0.09468752736580587,0.27637732124946857,1.3537678247915685,0.18189458889943555,0.389252975741221,0.162
1.2324002420688502,0.09469114538753409,0.2764396251276468,1.3539294424751032,0.1819020668874937,0.389347255639703,0.163
1.2325190760480083,0.09469476377124937,0.2765019742966497,1.3540912202670095,0.18190954563131298,0.389441602104374,0.164
1.2326380339269691,0.0946983825170098,0.27656436880696983,1.354253158413047,0.18191702513101543,0.389536015208427,0.165
1.232757115901747,0.09470200162487347,0.27662680870917655,1.3544152571594454,0.181924505386723,0.38963049502516506,0.166
1.2328763221687475,0.09470562109489852,0.27668929405391623,1.354577516752971,0.18193198639855784,0.3897250416280012,0.167
1.2329956529248483,0.09470924092714302,0.2767518248919108,1.3547399374409124,0.18193946816664205,0.3898196550904587,0.168
1.2331151083672784,0.09471286112166517,0.2768144012739601,1.3549025194710425,0.18194695069109776,0.3899143354861718,0.169
1.233234688693738,0.09471648167852302,0.27687702325094016,1.355065263091685,0.18195443397204708,0.39000908288888486,0.17
1.233354394102322,0.09472010259777482,0.276939690873805,1.3552281685516538,0.1819619180096122,0.39010389737245366,0.171
1.2334742247915476,0.0947237238794787,0.2770024041935851,1.3553912361003113,0.18196940280391538,0.39019877901084526,0.17200000000000001
1.233594180960377,0.09472734552369283,0.2770651632613888,1.3555544659875067,0.18197688835507878,0.3902937278781376,0.17300000000000001
1.2337142628081847,0.09473096753047547,0.2771279681284023,1.3557178584636462,0.18198437466322473,0.39038874404852086,0.17400000000000002
1.2338344705347628,0.09473458989988474,0.27719081884588875,1.3558814137796509,0.18199186172847545,0.3904838275962964,0.17500000000000002
1.2339548043403317,0.0947382126319789,0.2772537154651901,1.3560451321869396,0.1819993495509534,0.3905789785958781,0.17600000000000002
1.2340752644255508,0.0947418357268162,0.27731665803772554,1.3562090139375043,0.1820068381307807,0.39067419712179197,0.177
1.2341958509915043,0.09474545918445489,0.2773796466149931,1.356373059283827,0.1820143274680799,0.39076948324867644,0.178
1.2343165642397065,0.09474908300495324,0.2774426812485688,1.3565372684789214,0.1820218175629734,0.3908648370512823,0.179
1.2344374043721007,0.09475270718836945,0.2775057619901072,1.356701641776391,0.18202930841558354,0.39096025860447403,0.18
1.2345583715910524,0.09475633173476192,0.2775688888913413,1.3568661794302574,0.18203680002603276,0.3910557479832282,0.181
1.2346794660993983,0.0947599566441889,0.2776320620040836,1.357030881695214,0.18204429239444359,0.3911513052626361,0.182
1.2348006881003404,0.09476358191670864,0.2776952813802245,1.357195748826354,0.18205178552093856,0.3912469305179006,0.183
1.2349220377975854,0.09476720755237958,0.27775854707173464,1.3573607810794175,0.1820592794056402,0.3913426238243405,0.184
1.2350435153952781,0.09477083355126,0.27782185913066293,1.3575259787106189,0.18206677404867103,0.39143838525738683,0.185
1.235165121097934,0.0947744599134082,0.27788521760913826,1.3576913419767425,0.18207426945015365,0.39153421489258616,0.186
1.235286855110571,0.09477808663888264,0.277948622559369,1.3578568711350851,0.18208176561021064,0.3916301128055985,0.187
1.2354087176386181,0.09478171372774168,0.2780120740336429,1.3580225664435182,0.1820892625289648,0.391726079072199,0.188
1.2355307088879612,0.09478534118004366,0.2780755720843279,1.3581884281604284,0.18209676020653862,0.3918221137682774,0.189
1.2356528290649198,0.094788968995847,0.27813911676387204,1.358354456544797,0.18210425864305493,0.3919182169698389,0.19
1.2357750783762533,0.09479259717521017,0.27820270812480347,1.3585206518560577,0.18211175783863637,0.3920143887530035,0.191
1.2358974570291934,0.09479622571819155,0.27826634621973034,1.358687014354313,0.18211925779340576,0.39211062919400763,0.192
1.236019965231385,0.09479985462484958,0.2783300311013418,1.3588535443000933,0.18212675850748591,0.3922069383692023,0.193
1.236142603190935,0.09480348389524276,0.27839376282240713,1.359020241954598,0.18213425998099947,0.39230331635505555,0.194
1.2362653711164076,0.09480711352942951,0.27845754143577695,1.3591871075794637,0.18214176221406936,0.39239976322815057,0.195
1.236388269216807,0.09481074352746832,0.27852136699438235,1.359354141436992,0.18214926520681857,0.39249627906518825,0.196
1.236511297701589,0.09481437388941771,0.2785852395512358,1.359521343789948,0.18215676895936975,0.39259286394298487,0.197
1.2366344567806649,0.09481800461533617,0.27864915915943117,1.35968871490172,0.18216427347184613,0.3926895179384748,0.198
1.236757746664426,0.09482163570528225,0.2787131258721434,1.3598562550362097,0.1821717787443703,0.39278624112870814,0.199
1.2368811675636369,0.09482526715931444,0.2787771397426293,1.3600239644579106,0.18217928477706555,0.39288303359085375,0.2
1.2370047196896095,0.0948288989774913,0.2788412008242273,1.360191843431836,0.18218679157005468,0.3929798954021967,0.201
1.2371284032541092,0.09483253115987142,0.278905309170358,1.3603598922236466,0.1821942991234608,0.3930768266401414,0.202
1.2372522184692825,0.09483616370651332,0.2789694648345235,1.3605281110994436,0.1822018074374069,0.39317382738220846,0.203
1.2373761655478024,0.09483979661747566,0.27903366787030864,1.3606965003260265,0.18220931651201627,0.39327089770603846,0.20400000000000001
1.2375002447027834,0.094843429892817,0.27909791833138053,1.3608650601706376,0.18221682634741174,0.393368037689389,0.20500000000000002
1.2376244561478147,0.09484706353259591,0.2791622162714887,1.3610337909012005,0.18222433694371662,0.39346524741013766,0.20600000000000002
1.2377488000969255,0.09485069753687107,0.2792265617444658,1.3612026927861278,0.18223184830105402,0.39356252694627986,0.20700000000000002
1.2378732767646339,0.09485433190570111,0.27929095480422655,1.3613717660944527,0.1822393604195472,0.3936598763759312,0.20800000000000002
1.237997886365907,0.09485796663914467,0.2793553955047693,1.3615410110957442,0.18224687329931924,0.3937572957773255,0.20900000000000002
1.238122629116206,0.09486160173726044,0.2794198839001757,1.3617104280601906,0.18225438694049353,0.39385478522881734,0.21
1.2382475052314366,0.09486523720010707,0.2794844200446105,1.3618800172585237,0.18226190134319326,0.3939523448088805,0.211
1.2383725149279512,0.09486887302774324,0.279549003992322,1.3620497789620467,0.18226941650754183,0.3940499745961089,0.212
1.238497658422641,0.09487250922022768,0.27961363579764187,1.3622197134426794,0.18227693243366253,0.3941476746692174,0.213
1.2386229359328278,0.09487614577761908,0.2796783155149864,1.362389820972905,0.18228444912167863,0.39424544510704046,0.214
1.2387483476763086,0.09487978269997623,0.27974304319885535,1.362560101825771,0.18229196657171357,0.394343285988534,0.215
1.238873893871376,0.0948834199873578,0.2798078189038326,1.362730556274951,0.18229948478389088,0.39444119739277483,0.216
1.2389995747367537,0.09488705763982261,0.2798726426845866,1.3629011845946537,0.18230700375833386,0.3945391793989612,0.217
1.2391253904916861,0.09489069565742936,0.27993751459587035,1.3630719870597163,0.18231452349516603,0.39463723208641244,0.218
1.2392513413559225,0.09489433404023688,0.2800024346925212,1.3632429639455663,0.18232204399451085,0.3947353555345698,0.219
1.2393774275496106,0.09489797278830399,0.28006740302946165,1.3634141155281803,0.1823295652564919,0.39483354982299673,0.22
1.2395036492934597,0.09490161190168944,0.28013241966169933,1.3635854420841853,0.1823370872812327,0.3949318150313785,0.221
1.2396300068085906,0.09490525138045207,0.2801974846443264,1.3637569438907364,0.1823446100688569,0.3950301512395234,0.222
1.2397565003166704,0.09490889122465071,0.28026259803252107,1.3639286212256485,0.182352133619488,0.39512855852736195,0.223
1.239883130039854,0.09491253143434424,0.28032775988154673,1.3641004743673115,0.18235965793324968,0.39522703697494777,0.224
1.240009896200721,0.09491617200959153,0.2803929702467524,1.3642725035946819,0.1823671830102657,0.39532558666245765,0.225
1.240136799022395,0.09491981295045136,0.28045822918357305,1.3644447091873733,0.18237470885065948,0.39542420767019154,0.226
1.240263838728476,0.09492345425698269,0.2805235367475296,1.3646170914255473,0.182382235454555,0.3955229000785737,0.227
1.2403910155430409,0.09492709592924448,0.2805888929942295,1.3647896505900143,0.18238976282207603,0.39562166396815185,0.228
1.2405183296907072,0.09493073796729548,0.2806542979793658,1.3649623869621714,0.18239729095334617,0.3957204994195976,0.229
1.2406457813965088,0.09493438037119478,0.2807197517587186,1.3651353008240097,0.18240481984848922,0.39581940651370756,0.23
1.2407733708860353,0.09493802314100123,0.28078525438815505,1.3653083924581604,0.18241234950762913,0.39591838533140244,0.231
1.2409010983853659,0.0949416662767738,0.2808508059236282,1.3654816621478298,0.18241987993088976,0.3960174359537281,0.232
1.2410289641210492,0.09494530977857148,0.280916406421179,1.3656551101768677,0.18242741111839486,0.3961165584618557,0.233
1.241156968320168,0.09494895364645321,0.28098205593693515,1.365828736829713,0.18243494307026842,0.39621575293708117,0.234
1.2412851112102816,0.09495259788047801,0.2810477545271119,1.3660025423914426,0.18244247578663444,0.396315019460827,0.23500000000000001
1.2414133930194755,0.09495624248070486,0.28111350224801174,1.3661765271477453,0.18245000926761684,0.3964143581146402,0.23600000000000002
1.2415418139763084,0.09495988744719279,0.2811792991560255,1.3663506913849002,0.18245754351333962,0.3965137689801956,0.23700000000000002
1.241670374309873,0.09496353278000086,0.2812451453076314,1.3665250353898746,0.18246507852392668,0.3966132521392927,0.23800000000000002
1.2417990742497584,0.09496717847918809,0.2813110407593959,1.366699559450168,0.18247261429950232,0.39671280767385847,0.23900000000000002
1.241927914026052,0.09497082454481356,0.2813769855679736,1.3668742638539721,0.18248015084019042,0.3968124356659469,0.24000000000000002
1.2420568938693646,0.09497447097693627,0.2814429797901078,1.367049148890094,0.18248768814611518,0.39691213619773874,0.241
1.242186014010808,0.09497811777561539,0.28150902348263,1.3672242148479363,0.18249522621740066,0.3970119093515422,0.242
1.2423152746820263,0.09498176494090997,0.2815751167024608,1.367399462017572,0.1825027650541711,0.3971117552097928,0.243
1.2424446761151544,0.09498541247287914,0.28164125950660973,1.36757489068967,0.18251030465655066,0.3972116738550545,0.244
1.24257421854284,0.09498906037158203,0.2817074519521751,1.3677505011555504,0.1825178450246635,0.3973116653700189,0.245
1.242703902198276,0.09499270863707777,0.281773694096345,1.3679262937071852,0.18252538615863398,0.39741172983750617,0.246
1.2428337273151553,0.0949963572694255,0.2818399859963965,1.3681022686371362,0.18253292805858629,0.3975118673404651,0.247
1.2429636941276743,0.09500000626868438,0.28190632770969704,1.3682784262386503,0.18254047072464477,0.3976120779619734,0.248
1.2430938028705896,0.09500365563491361,0.28197271929370277,1.3684547668055755,0.18254801415693375,0.39771236178523744,0.249
1.2432240537791446,0.09500730536817235,0.28203916080596103,1.368631290632428,0.18255555835557755,0.3978127188935938,0.25
1.243354447089122,0.09501095546851984,0.2821056523041087,1.368807998014371,0.18256310332070053,0.3979131493705079,0.251
1.2434849830368333,0.09501460593601528,0.2821721938458731,1.3689848892471805,0.18257064905242726,0.3980136532995755,0.252
1.2436156618591088,0.09501825677071789,0.2822387854890723,1.3691619646273236,0.182578195550882,0.3981142307645224,0.253
1.243746483793316,0.0950219079726869,0.28230542729161484,1.3693392244518665,0.1825857428161893,0.39821488184920506,0.254
1.2438774490773497,0.09502555954198161,0.28237211931150047,1.369516669018573,0.1825932908484737,0.3983156066376099,0.255
1.2440085579496096,0.09502921147866125,0.2824388616068197,1.3696942986258183,0.18260083964785961,0.39841640521385524,0.256
1.2441398106490715,0.09503286378278517,0.2825056542357545,1.369872113572664,0.18260838921447167,0.3985172776621897,0.257
1.2442712074152464,0.09503651645441256,0.2825724972565784,1.3700501141588244,0.1826159395484345,0.398618224066994,0.258
1.2444027484881373,0.09504016949360279,0.2826393907276562,1.370228300684645,0.18262349064987254,0.3987192445127801,0.259
1.2445344341083149,0.0950438229004152,0.2827063347074451,1.3704066734511628,0.18263104251891057,0.3988203390841922,0.26
1.2446662645168602,0.09504747667490909,0.28277332925449367,1.3705852327600418,0.1826385951556732,0.39892150786600666,0.261
1.2447982399554474,0.09505113081714378,0.28284037442744303,1.370763978913644,0.18264614856028524,0.39902275094313233,0.262
1.2449303606662672,0.09505478532717875,0.28290747028502666,1.3709429122149879,0.18265370273287118,0.3991240684006108,0.263
1.2450626268920286,0.09505844020507324,0.28297461688607056,1.3711220329677385,0.18266125767355593,0.3992254603236167,0.264
1.2451950388760238,0.09506209545088674,0.28304181428949343,1.3713013414762527,0.18266881338246432,0.39932692679745807,0.265
1.245327596862046,0.09506575106467856,0.28310906255430685,1.3714808380455379,0.18267636985972094,0.39942846790757625,0.266
1.2454603010944787,0.09506940704650822,0.2831763617396155,1.3716605229812913,0.1826839271054508,0.3995300837395466,0.267
1.2455931518182655,0.09507306339643504,0.28324371190461783,1.3718403965898884,0.18269148511977873,0.3996317743790786,0.268
1.2457261492788487,0.09507672011451855,0.28331111310860496,1.372020459178355,0.18269904390282965,0.3997335399120158,0.269
1.2458592937222723,0.09508037720081813,0.28337856541096224,1.372200711054435,0.18270660345472833,0.3998353804243367,0.27
1.2459925853950808,0.0950840346553933,0.2834460688711688,1.3723811525264924,0.18271416377559985,0.3999372960021542,0.271
1.2461260245444379,0.09508769247830356,0.2835136235487979,1.3725617839036404,0.18272172486556912,0.40003928673171707,0.272
1.246259611418026,0.09509135066960836,0.2835812295035165,1.3727426054956235,0.1827292867247612,0.400141352699409,0.273
1.2463933462641006,0.09509500922936723,0.2836488867950869,1.3729236176129052,0.182736849353301,0.40024349399174947,0.274
1.2465272293314638,0.09509866815763963,0.28371659548336503,1.3731048205666285,0.1827444127513137,0.4003457106953941,0.275
1.246661260869496,0.09510232745448521,0.28378435562830234,1.3732862146686164,0.18275197691892436,0.4004480028971345,0.276
1.246795441128129,0.09510598711996344,0.2838521672899452,1.373467800231394,0.18275954185625806,0.4005503706838991,0.277
1.2469297703578697,0.09510964715413389,0.2839200305284348,1.3736495775681576,0.18276710756343997,0.40065281414275283,0.278
1.2470642488097863,0.09511330755705616,0.28398794540400824,1.3738315469928346,0.1827746740405952,0.40075533336089775,0.279
1.2471988767355218,0.09511696832878981,0.28405591197699726,1.3740137088200357,0.18278224128784906,0.4008579284256733,0.28
1.2473336543872726,0.09512062946939448,0.28412393030783034,1.3741960633650554,0.18278980930532665,0.40096059942455625,0.281
1.2474685820178393,0.09512429097892973,0.2841920004570318,1.3743786109439076,0.18279737809315327,0.40106334644516217,0.28200000000000003
1.2476036598805562,0.0951279528574552,0.2842601224852216,1.3745613518732909,0.18280494765145422,0.40116616957524376,0.28300000000000003
1.247738888229367,0.09513161510503057,0.2843282964531162,1.3747442864706318,0.18281251798035478,0.40126906890269254,0.28400000000000003
1.2478742673187728,0.0951352777217155,0.2843965224215288,1.374927415054066,0.18282008907998035,0.4013720445155389,0.28500000000000003
1.248009797403847,0.09513894070756958,0.2844648004513695,1.3751107379424,0.18282766095045622,0.40147509650195196,0.28600000000000003
1.2481454787402957,0.09514260406265257,0.28453313060364477,1.375294255455206,0.18283523359190784,0.40157822495024026,0.28700000000000003
1.2482813115843199,0.0951462677870241,0.2846015129394588,1.3754779679127114,0.18284280700446057,0.40168142994885225,0.28800000000000003
1.248417296192771,0.09514993188074396,0.28466994752001235,1.3756618756359043,0.18285038118823996,0.40178471158637546,0.28900000000000003
1.2485534328230692,0.09515359634387184,0.2847384344066047,1.3758459789464774,0.1828579561433714,0.40188806995153786,0.29
1.2486897217332056,0.09515726117646739,0.28480697366063185,1.3760302781668439,0.18286553186998036,0.40199150513320814,0.291
1.2488261631817732,0.0951609263785905,0.2848755653435883,1.3762147736201185,0.18287310836819248,0.40209501722039515,0.292
1.2489627574279591,0.09516459195030082,0.28494420951706656,1.376399465630165,0.18288068563813326,0.4021986063022496,0.293
1.2490995047315452,0.0951682578916582,0.28501290624275755,1.3765843545215546,0.1828882636799283,0.4023022724680619,0.294
1.2492364053528677,0.09517192420272236,0.2850816555824504,1.376769440619606,0.18289584249370328,0.4024060158072658,0.295
1.2493734595529036,0.09517559088355317,0.285150457598033,1.3769547242503288,0.1829034220795838,0.4025098364094352,0.296
1.2495106675932437,0.09517925793421039,0.28521931235149256,1.3771402057405442,0.18291100243769545,0.4026137343642878,0.297
1.2496480297360055,0.09518292535475385,0.285288219904915,1.377325885417695,0.1829185835681641,0.40271770976168225,0.298
1.2497855462439698,0.09518659314524344,0.28535718032048546,1.3775117636100696,0.18292616547111537,0.4028217626916206,0.299
1.2499232173804795,0.09519026130573899,0.2854261936604889,1.3776978406465838,0.18293374814667507,0.40292589324424727,0.3
1.2500610434095145,0.09519392983630037,0.28549525998730985,1.377884116857012,0.18294133159496895,0.4030301015098509,0.301
1.2501990245956447,0.09519759873698744,0.28556437936343276,1.378070592571774,0.1829489158161228,0.40313438757886283,0.302
1.2503371612040364,0.09520126800786016,0.2856335518514423,1.3782572681220993,0.18295650081026255,0.40323875154185895,0.303
1.2504754535004938,0.09520493764897833,0.2857027775140233,1.3784441438398998,0.182964086577514,0.4033431934895583,0.304
1.250613901751383,0.09520860766040198,0.2857720564139612,1.3786312200579054,0.1829716731180031,0.40344771351282555,0.305
1.2507525062237335,0.095212278042191,0.28584138861414216,1.3788184971095285,0.1829792604318558,0.40355231170266875,0.306
1.2508912671851955,0.09521594879440529,0.2859107741775533,1.3790059753290203,0.182986848519198,0.4036569881502425,0.307
1.2510301849039835,0.09521961991710493,0.28598021316728295,1.3791936550512702,0.18299443738015578,0.4037617429468453,0.308
1.2511692596489528,0.09522329141034983,0.28604970564652055,1.3793815366120625,0.18300202701485502,0.4038665761839222,0.309
1.2513084916895938,0.09522696327419994,0.2861192516785571,1.3795696203477874,0.18300961742342178,0.403971487953063,0.31
1.2514478812960148,0.09523063550871531,0.2861888513267859,1.379757906595752,0.18301720860598228,0.40407647834600524,0.311
1.2515874287389064,0.09523430811395595,0.2862585046547014,1.3799463956938824,0.18302480056266252,0.4041815474546318,0.312
1.2517271342896445,0.09523798108998191,0.286328211725901,1.380135087980998,0.18303239329358856,0.40428669537097306,0.313
1.2518669982202317,0.09524165443685319,0.28639797260408395,1.3803239837965962,0.18303998679888667,0.40439192218720543,0.314
1.2520070208032095,0.09524532815462991,0.28646778735305256,1.3805130834809909,0.18304758107868294,0.40449722799565424,0.315
1.2521472023118607,0.09524900224337204,0.28653765603671116,1.3807023873752309,0.18305517613310365,0.40460261288879074,0.316
1.25228754302004,0.09525267670313976,0.286607578719068,1.3808918958211875,0.18306277196227508,0.40470807695923583,0.317
1.252428043202252,0.09525635153399312,0.2866775554642343,1.3810816091614524,0.18307036856632347,0.4048136202997576,0.318
1.2525687031336328,0.09526002673599226,0.2867475863364241,1.3812715277394805,0.18307796594537504,0.4049192430032732,0.319
1.2527095230899712,0.09526370230919727,0.2868176713999559,1.3814616518993916,0.18308556409955618,0.405024945162848,0.32
1.2528505033476756,0.09526737825366832,0.2868878107192516,1.3816519819862105,0.1830931630289932,0.4051307268716978,0.321
1.2529916441837876,0.09527105456946551,0.28695800435883734,1.3818425183456244,0.18310076273381257,0.40523658822318676,0.322
1.2531329458760299,0.09527473125664909,0.28702825238334345,1.38203326132423,0.18310836321414073,0.40534252931082937,0.323
1.2532744087027683,0.09527840831527916,0.2870985548575049,1.3822242112693237,0.18311596447010395,0.40544855022828985,0.324
1.2534160329429662,0.09528208574541594,0.28716891184616133,1.3824153685290517,0.18312356650182887,0.4055546510693838,0.325
1.2535578188762864,0.09528576354711965,0.2872393234142572,1.3826067334523173,0.1831311693094419,0.40566083192807584,0.326
1.2536997667830077,0.09528944172045044,0.2873097896268421,1.3827983063888334,0.18313877289306954,0.40576709289848345,0.327
1.2538418769440993,0.09529312026546864,0.28738031054907137,1.3829900876891055,0.18314637725283842,0.40587343407487436,0.328
1.2539841496411606,0.09529679918223444,0.2874508862462054,1.3831820777044923,0.1831539823888751,0.40597985555166827,0.329
1.254126585156435,0.0953004784708081,0.2875215167836106,1.3833742767870478,0.18316158830130616,0.40608635742343613,0.33
1.2542691837728912,0.09530415813124994,0.2875922022267596,1.3835666852897726,0.1831691949902583,0.4061929397849026,0.331
1.2544119457740472,0.09530783816362016,0.2876629426412306,1.3837593035663203,0.1831768024558581,0.4062996027309436,0.332
1.2545548714441825,0.09531151856797915,0.28773373809270947,1.383952131971311,0.1831844106982324,0.4064063463565889,0.333
1.2546979610682039,0.09531519934438716,0.2878045886469874,1.3841451708600374,0.18319201971750773,0.4065131707570204,0.334
1.254841214931683,0.09531888049290455,0.2878754943699634,1.3843384205887266,0.18319962951381102,0.4066200760275751,0.335
1.254984633320857,0.09532256201359163,0.2879464553276429,1.3845318815143428,0.183207240087269,0.40672706226374167,0.336
1.2551282165226574,0.09532624390650879,0.28801747158613955,1.384725553994721,0.1832148514380084,0.40683412956116516,0.337
1.2552719648246697,0.0953299261717164,0.2880885432116737,1.384919438388479,0.18322246356615626,0.40694127801564384,0.338
1.2554158785151224,0.0953336088092748,0.2881596702705739,1.385113535055091,0.1832300764718392,0.40704850772313095,0.339
1.2555599578829824,0.09533729181924439,0.2882308528292763,1.3853078443548155,0.18323769015518426,0.4071558187797344,0.34
1.2557042032178867,0.09534097520168562,0.28830209095432613,1.3855023666488302,0.18324530461631833,0.4072632112817189,0.341
1.2558486148100934,0.09534465895665888,0.288373384712376,1.3856971022990232,0.18325291985536837,0.4073706853255031,0.342
1.2559931929506034,0.09534834308422459,0.2884447341701879,1.385892051668241,0.18326053587246138,0.4074782410076634,0.343
1.2561379379310775,0.09535202758444321,0.2885161393946325,1.386087215120043,0.18326815266772442,0.4075858784249313,0.34400000000000003
1.2562828500438588,0.09535571245737529,0.28858760045268966,1.3862825930189475,0.18327577024128444,0.4076935976741959,0.34500000000000003
1.2564279295820027,0.09535939770308116,0.2886591174114485,1.3864781857302302,0.18328338859326854,0.40780139885250266,0.34600000000000003
1.2565731768392174,0.0953630833216214,0.2887306903381076,1.3866739936200563,0.18329100772380386,0.40790928205705507,0.34700000000000003
1.2567185921099728,0.09536676931305649,0.2888023192999757,1.3868700170554287,0.18329862763301744,0.40801724738521333,0.34800000000000003
1.2568641756893235,0.09537045567744697,0.2888740043644713,1.387066256404183,0.18330624832103642,0.40812529493449706,0.34900000000000003
1.2570099278731206,0.09537414241485329,0.2889457455991229,1.387262712035012,0.18331386978798817,0.4082334248025824,0.35000000000000003
1.2571558489578796,0.09537782952533606,0.28901754307157007,1.3874593843174892,0.1833214920339997,0.40834163708730586,0.35100000000000003
1.2573019392408096,0.09538151700895586,0.28908939684956275,1.3876562736219955,0.18332911505919833,0.4084499318866619,0.35200000000000004
1.2574481990198236,0.09538520486577325,0.28916130700096176,1.3878533803198574,0.18333673886371132,0.4085583092988048,0.353
1.2575946285935515,0.09538889309584872,0.28923327359373957,1.3880507047831512,0.183344363447666,0.4086667694220482,0.354
1.2577412282613365,0.09539258169924301,0.2893052966959793,1.3882482473849114,0.1833519888111897,0.4087753123548658,0.355
1.257887998323178,0.09539627067601666,0.28937737637587635,1.3884460084989796,0.18335961495440972,0.40888393819589175,0.356
1.2580349390798513,0.09539996002623029,0.2894495127017377,1.3886439885000967,0.1833672418774535,0.4089926470439204,0.357
1.2581820508328432,0.09540364974994456,0.2895217057419825,1.3888421877638883,0.18337486958044838,0.40910143899790763,0.358
1.2583293338843042,0.0954073398472201,0.2895939555651422,1.389040606666818,0.1833824980635219,0.4092103141569706,0.359
1.2584767885371608,0.09541103031811755,0.28966626223986075,1.3892392455862543,0.18339012732680152,0.4093192726203874,0.36
1.258624415094979,0.09541472116269772,0.289738625834895,1.3894381049004285,0.18339775737041458,0.40942831448759887,0.361
1.2587722138621456,0.09541841238102114,0.28981104641911504,1.3896371849884661,0.18340538819448882,0.4095374398582076,0.362
1.2589201851437284,0.09542210397314861,0.2898835240615036,1.3898364862303874,0.18341301979915164,0.4096466488319793,0.363
1.2590683292454978,0.09542579593914084,0.2899560588311579,1.3900360090070774,0.18342065218453077,0.4097559415088427,0.364
1.2592166464739865,0.09542948827905856,0.29002865079728796,1.3902357537003276,0.18342828535075373,0.4098653179888895,0.365
1.2593651371364227,0.09543318099296251,0.29010130002921836,1.3904357206927953,0.1834359192979483,0.4099747783723749,0.366
1.2595138015408094,0.09543687408091343,0.29017400659638765,1.390635910368087,0.18344355402624185,0.4100843227597187,0.367
1.2596626399958788,0.09544056754297217,0.290246770568349,1.3908363231106715,0.18345118953576234,0.4101939512515047,0.368
1.2598116528110685,0.09544426137919944,0.2903195920147704,1.3910369593059022,0.18345882582663736,0.4103036639484814,0.369
1.25996084029659,0.09544795558965609,0.29039247100543425,1.3912378193400896,0.18346646289899485,0.4104134609515624,0.37
1.2601102027633495,0.0954516501744029,0.2904654076102386,1.3914389036003858,0.18347410075296247,0.41052334236182675,0.371
1.2602597405230607,0.09545534513350076,0.29053840189919683,1.391640212474913,0.18348173938866794,0.4106333082805188,0.372
1.2604094538881483,0.09545904046701043,0.29061145394243787,1.3918417463526538,0.18348937880623936,0.4107433588090498,0.373
1.260559343171782,0.09546273617499282,0.29068456381020696,1.3920435056235358,0.18349701900580428,0.41085349404899635,0.374
1.2607094086878992,0.09546643225750881,0.290757731572865,1.3922454906784172,0.18350465998749096,0.41096371410210303,0.375
1.260859650751168,0.0954701287146193,0.2908309573008895,1.3924477019090253,0.1835123017514272,0.4110740190702804,0.376
1.261010069677042,0.09547382554638512,0.29090424106487445,1.3926501397080753,0.1835199442977407,0.41118440905560716,0.377
1.2611606657817027,0.09547752275286725,0.2909775829355313,1.3928528044691364,0.18352758762655982,0.4112948841603296,0.378
1.2613114393821094,0.09548122033412657,0.29105098298368776,1.3930556965867622,0.18353523173801237,0.4114054444868623,0.379
1.2614623907959797,0.09548491829022401,0.29112444128028964,1.3932588164564228,0.1835428766322265,0.4115160901377881,0.38
1.2616135203417946,0.09548861662122057,0.2911979578963999,1.3934621644745135,0.18355052230933017,0.411626821215859,0.381
1.2617648283388,0.09549231532717721,0.29127153290319957,1.393665741038366,0.18355816876945164,0.4117376378239955,0.382
1.261916315107019,0.09549601440815489,0.29134516637198815,1.39386954654625,0.18356581601271893,0.41184854006528915,0.383
1.2620679809672373,0.0954997138642146,0.29141885837418285,1.3940735813973921,0.18357346403926028,0.4119595280430002,0.384
1.2622198262410196,0.09550341369541741,0.29149260898132007,1.3942778459919636,0.1835811128492037,0.4120706018605594,0.385
1.2623718512506865,0.09550711390182426,0.29156641826505464,1.3944823407310456,0.1835887624426777,0.4121817616215682,0.386
1.2625240563193996,0.09551081448349621,0.29164028629716077,1.3946870660167483,0.18359641281981037,0.4122930074297996,0.387
1.2626764417710261,0.09551451544049436,0.29171421314953194,1.3948920222520313,0.1836040639807299,0.412404339389197,0.388
1.2628290079302469,0.0955182167728797,0.2917881988941815,1.3950972098408885,0.18361171592556474,0.4125157576038765,0.389
1.2629817551225389,0.09552191848071336,0.2918622436032421,1.3953026291882655,0.18361936865444317,0.4126272621781253,0.39
1.263134683674147,0.0955256205640564,0.2919363473489675,1.395508280700029,0.18362702216749366,0.4127388532164039,0.391
1.263287793912145,0.09552932302296993,0.29201051020373037,1.3957141647830662,0.18363467646484444,0.4128505308233448,0.392
1.263441086164348,0.09553302585751511,0.2920847322400256,1.3959202818451655,0.183642331546624,0.41296229510375476,0.393
1.2635945607594081,0.09553672906775301,0.2921590135304682,1.3961266322951502,0.18364998741296087,0.4130741461626132,0.394
1.263748218026722,0.09554043265374482,0.2922333541477941,1.3963332165427687,0.18365764406398338,0.41318608410507374,0.395
1.2639020582965461,0.09554413661555168,0.29230775416486116,1.3965400349987858,0.18366530149982022,0.4132981090364642,0.396
1.2640560818999333,0.09554784095323475,0.29238221365464856,1.3967470880749284,0.18367295972059974,0.413410221062287,0.397
1.264210289168708,0.09555154566685525,0.29245673269025785,1.3969543761838923,0.18368061872645072,0.4135224202882199,0.398
1.264364680435517,0.09555525075647435,0.29253131134491195,1.3971618997393884,0.1836882785175016,0.4136347068201153,0.399
1.2645192560338057,0.09555895622215332,0.2926059496919572,1.3973696591560743,0.18369593909388104,0.4137470807640024,0.4
1.2646740162978487,0.09556266206395332,0.2926806478048616,1.3975776548496377,0.1837036004557177,0.41385954222608556,0.401
1.2648289615627708,0.09556636828193563,0.29275540575721704,1.3977858872367581,0.18371126260314036,0.41397209131274604,0.402
1.264984092164428,0.09557007487616147,0.2928302236227383,1.3979943567350899,0.1837189255362776,0.4140847281305423,0.403
1.2651394084395688,0.09557378184669219,0.29290510147526355,1.3982030637633047,0.1837265892552582,0.41419745278620923,0.404
1.2652949107257103,0.09557748919358901,0.29298003938875444,1.3984120087410616,0.18373425376021102,0.41431026538666005,0.405
1.2654505993612488,0.09558119691691322,0.2930550374372976,1.398621192089044,0.18374191905126477,0.4144231660389859,0.406
1.2656064746853894,0.09558490501672616,0.29313009569510273,1.398830614228951,0.1837495851285483,0.4145361548504555,0.40700000000000003
1.2657625370381407,0.09558861349308914,0.2932052142365047,1.3990402755834646,0.18375725199219045,0.4146492319285175,0.40800000000000003
1.265918786760374,0.09559232234606355,0.2932803931359636,1.3992501765763177,0.18376491964232017,0.41476239738079895,0.40900000000000003
1.2660752241937674,0.09559603157571067,0.2933556324680634,1.3994603176322216,0.18377258807906638,0.4148756513151063,0.41000000000000003
1.266231849680871,0.09559974118209189,0.29343093230751466,1.399670699176951,0.18378025730255798,0.4149889938394263,0.41100000000000003
1.2663886635650643,0.0956034511652686,0.29350629272915263,1.3998813216372734,0.1837879273129239,0.41510242506192574,0.41200000000000003
1.2665456661905532,0.0956071615253022,0.293581713807939,1.4000921854410016,0.18379559811029328,0.4152159450909524,0.41300000000000003
1.266702857902416,0.09561087226225409,0.29365719561896136,1.4003032910169964,0.18380326969479502,0.41532955403503463,0.41400000000000003
1.2668602390465276,0.09561458337618567,0.29373273823743373,1.4005146387950975,0.18381094206655832,0.4154432520028821,0.41500000000000004
1.267017809969687,0.09561829486715841,0.293808341738697,1.4007262292062523,0.18381861522571222,0.41555703910338737,0.41600000000000004
1.2671755710194996,0.09562200673523379,0.2938840061982186,1.4009380626823866,0.1838262891723858,0.41567091544562357,0.41700000000000004
1.2673335225444238,0.09562571898047317,0.29395973169159373,1.401150139656512,0.18383396390670825,0.41578488113884776,0.418
1.2674916648938215,0.09562943160293814,0.29403551829454455,1.4013624605626676,0.18384163942880868,0.41589893629249924,0.419
1.26764999841785,0.09563314460269014,0.29411136608292154,1.401575025835965,0.18384931573881647,0.41601308101620116,0.42
1.2678085234675798,0.09563685797979064,0.2941872751327024,1.4017878359125266,0.1838569928368607,0.4161273154197595,0.421
1.2679672403949351,0.09564057173430122,0.2942632455199942,1.4020008912295818,0.1838646707230707,0.41624163961316596,0.422
1.268126149552703,0.09564428586628342,0.2943392773210318,1.4022141922253615,0.1838723493975758,0.4163560537065952,0.423
1.2682852512945484,0.09564800037579871,0.29441537061217926,1.4024277393392517,0.18388002886050528,0.41647055781040787,0.424
1.268444545975005,0.09565171526290875,0.2944915254699297,1.4026415330115878,0.18388770911198854,0.4165851520351492,0.425
1.2686040339495241,0.09565543052767501,0.2945677419709058,1.402855573683891,0.18389539015215495,0.4166998364915509,0.426
1.2687637155743439,0.09565914617015916,0.29464402019185953,1.403069861798634,0.18390307198113381,0.41681461129052977,0.427
1.2689235912066739,0.09566286219042278,0.2947203602096736,1.4032843977994953,0.18391075459905476,0.4169294765431905,0.428
1.2690836612046048,0.09566657858852748,0.2947967621013603,1.403499182131124,0.18391843800604718,0.4170444323608235,0.429
1.2692439259270591,0.09567029536453488,0.2948732259440626,1.4037142152393358,0.18392612220224056,0.41715947885490723,0.43
1.269404385733887,0.09567401251850666,0.29494975181505434,1.403929497570966,0.18393380718776445,0.4172746161371072,0.431
1.2695650409858346,0.09567773005050442,0.2950263397917409,1.40414502957398,0.18394149296274845,0.417389844319278,0.432
1.269725892044543,0.0956814479605899,0.2951029899516582,1.4043608116974184,0.18394917952732212,0.41750516351346173,0.433
1.269886939272528,0.09568516624882477,0.29517970237247454,1.404576844391435,0.18395686688161508,0.4176205738318901,0.434
1.270048183033239,0.09568888491527065,0.29525647713198966,1.404793128107244,0.18396455502575698,0.4177360753869839,0.435
1.270209623691046,0.09569260395998938,0.2953333143081361,1.4050096632972484,0.18397224395987752,0.4178516682913536,0.436
1.2703712616111686,0.09569632338304261,0.2954102139789782,1.4052264504148384,0.18397993368410637,0.4179673526577998,0.437
1.2705330971597883,0.09570004318449205,0.295487176222714,1.4054434899146355,0.18398762419857334,0.41808312859931424,0.438
1.2706951307039684,0.09570376336439956,0.29556420111767395,1.4056607822522516,0.18399531550340809,0.4181989962290788,0.439
1.2708573626117214,0.09570748392282684,0.2956412887423221,1.4058783278845426,0.18400300759874058,0.4183149556604675,0.44
1.271019793251946,0.09571120485983567,0.2957184391752558,1.4060961272693837,0.18401070048470042,0.418431007007045,0.441
1.2711824229944868,0.0957149261754879,0.2957956524952074,1.4063141808658404,0.18401839416141766,0.4185471503825699,0.442
1.271345252210117,0.0957186478698453,0.2958729287810423,1.4065324891340472,0.18402608862902212,0.4186633859009916,0.443
1.2715082812704912,0.09572236994296966,0.2959502681117611,1.406751052535322,0.18403378388764366,0.41877971367645406,0.444
1.2716715105482526,0.09572609239492288,0.29602767056649926,1.4069698715320798,0.18404147993741232,0.4188961338232936,0.445
1.2718349404169849,0.09572981522576685,0.296105136224527,1.4071889465879313,0.18404917677845806,0.4190126464560412,0.446
1.2719985712511435,0.09573353843556331,0.29618266516525016,1.4074082781675186,0.18405687441091081,0.4191292516894211,0.447
1.2721624034261716,0.09573726202437426,0.2962602574682104,1.4076278667367697,0.18406457283490066,0.4192459496383538,0.448
1.2723264373184506,0.09574098599226155,0.2963379132130853,1.4078477127626152,0.18407227205055765,0.41936274041795313,0.449
1.2724906733053052,0.09574471033928707,0.29641563247968866,1.4080678167132705,0.1840799720580119,0.41947962414353035,0.45
1.2726551117649936,0.09574843506551278,0.2964934153479708,1.4082881790580166,0.18408767285739347,0.41959660093059065,0.451
1.2728197530767473,0.09575216017100058,0.2965712618980195,1.4085088002673456,0.18409537444883267,0.41971367089483747,0.452
1.2729845976207763,0.09575588565581246,0.2966491722100587,1.4087296808128682,0.18410307683245947,0.4198308341521698,0.453
1.2731496457781495,0.09575961152001036,0.296727146364451,1.4089508211674031,0.18411078000840425,0.419948090818685,0.454
1.2733148979310203,0.0957633377636563,0.296805184441696,1.409172221804913,0.18411848397679717,0.42006544101067683,0.455
1.273480354462433,0.09576706438681222,0.2968832865224318,1.409393883200549,0.1841261887377685,0.4201828848446384,0.456
1.2736460157564233,0.09577079138954013,0.2969614526874343,1.4096158058306134,0.18413389429144855,0.42030042243725985,0.457
1.2738118821979798,0.09577451877190211,0.29703968301761907,1.4098379901726545,0.18414160063796767,0.42041805390543213,0.458
1.2739779541730847,0.09577824653396012,0.29711797759403963,1.4100604367053071,0.18414930777745614,0.42053577936624414,0.459
1.2741442320686993,0.09578197467577626,0.2971963364978897,1.4102831459085101,0.18415701571004447,0.42065359893698556,0.46
1.2743107162727125,0.09578570319741259,0.2972747598105016,1.410506118263261,0.18416472443586304,0.42077151273514507,0.461
1.2744774071740643,0.0957894320989312,0.2973532476133488,1.4107293542518895,0.18417243395504224,0.42088952087841364,0.462
1.2746443051626768,0.0957931613803941,0.29743179998804414,1.4109528543578256,0.18418014426771268,0.4210076234846824,0.463
1.2748114106293986,0.09579689104186351,0.2975104170163409,1.411176619065762,0.18418785537400464,0.42112582067204424,0.464
1.274978723966123,0.09580062108340145,0.2975890987801338,1.4114006488615616,0.18419556727404887,0.42124411255879385,0.465
1.2751462455657288,0.09580435150507013,0.2976678453614581,1.4116249442323296,0.18420327996797578,0.4213624992634292,0.466
1.2753139758220797,0.09580808230693166,0.29774665684249096,1.4118495056663316,0.18421099345591607,0.4214809809046498,0.467
1.2754819151300583,0.0958118134890482,0.297825533305551,1.4120743336531545,0.18421870773800042,0.42159955760136,0.468
1.27565006388553,0.09581554505148196,0.2979044748330989,1.4122994286834731,0.1842264228143593,0.4217182294726665,0.46900000000000003
1.2758184224854254,0.09581927699429511,0.29798348150773807,1.4125247912493413,0.18423413868512353,0.4218369966378815,0.47000000000000003
1.2759869913275803,0.09582300931754983,0.29806255341221416,1.4127504218438747,0.18424185535042376,0.4219558592165209,0.47100000000000003
1.2761557708109483,0.09582674202130838,0.2981416906294162,1.4129763209615889,0.18424957281039084,0.42207481732830643,0.47200000000000003
1.2763247613354565,0.09583047510563292,0.2982208932423759,1.413202489098088,0.18425729106515537,0.42219387109316464,0.47300000000000003
1.2764939633020562,0.09583420857058579,0.2983001613342697,1.4134289267503544,0.18426501011484842,0.4223130206312292,0.47400000000000003
1.2766633771127212,0.09583794241622923,0.298379494988417,1.4136556344165219,0.1842727299596005,0.4224322660628387,0.47500000000000003
1.2768330031704587,0.09584167664262548,0.29845889428828176,1.4138826125960255,0.18428045059954268,0.4225516075085404,0.47600000000000003
1.2770028418793125,0.0958454112498368,0.2985383593174725,1.4141098617895005,0.18428817203480582,0.4226710450890872,0.47700000000000004
1.2771728936443243,0.09584914623792556,0.29861789015974305,1.4143373824989096,0.1842958942655208,0.4227905789254413,0.47800000000000004
1.2773431588716246,0.09585288160695409,0.29869748689899184,1.4145651752274004,0.18430361729181863,0.42291020913877236,0.47900000000000004
1.2775136379683807,0.09585661735698464,0.2987771496192632,1.4147932404794958,0.18431134111383024,0.4230299358504591,0.48000000000000004
1.2776843313427495,0.09586035348807961,0.29885687840474723,1.415021578760857,0.1843190657316867,0.42314975918208897,0.481
1.2778552394039904,0.09586409000030133,0.29893667333977997,1.415250190578522,0.18432679114551892,0.42326967925545966,0.482
1.2780263625623893,0.09586782689371223,0.2990165345088445,1.41547907644075,0.18433451735545814,0.42338969619257866,0.483
1.278197701229301,0.09587156416837463,0.29909646199657036,1.4157082368570968,0.1843422443616354,0.4235098101156642,0.484
1.2783692558171196,0.09587530182435099,0.29917645588773417,1.4159376723384451,0.18434997216418184,0.42363002114714554,0.485
1.2785410267393023,0.09587903986170368,0.29925651626726035,1.4161673833968935,0.18435770076322855,0.4237503294096629,0.486
1.278713014410417,0.09588277828049514,0.29933664322022063,1.4163973705459099,0.1843654301589068,0.4238707350260694,0.487
1.27888521924603,0.09588651708078784,0.29941683683183534,1.4166276343001933,0.1843731603513478,0.42399123811942996,0.488
1.2790576416628148,0.0958902562626442,0.299497097187473,1.4168581751757852,0.18438089134068272,0.42411183881302256,0.489
1.2792302820785217,0.0958939958261267,0.29957742437265134,1.4170889936900526,0.18438862312704296,0.4242325372303387,0.49
1.2794031409119688,0.09589773577129787,0.2996578184730363,1.4173200903616192,0.18439635571055973,0.42435333349508336,0.491
1.2795762185830841,0.09590147609822018,0.29973827957444427,1.417551465710479,0.18440408909136444,0.4244742277311764,0.492
1.2797495155128302,0.09590521680695613,0.29981880776284064,1.417783120257885,0.1844118232695884,0.4245952200627516,0.493
1.2799230321233173,0.09590895789756829,0.29989940312434127,1.4180150545264967,0.1844195582453631,0.424716310614159,0.494
1.2800967688376799,0.09591269937011913,0.29998006574521274,1.4182472690402086,0.1844272940188199,0.42483749950996375,0.495
1.2802707260802124,0.09591644122467131,0.30006079571187183,1.4184797643243252,0.18443503059009025,0.4249587868749474,0.496
1.2804449042762978,0.09592018346128732,0.3001415931108865,1.418712540905435,0.18444276795930567,0.42508017283410804,0.497
1.280619303852387,0.09592392608002975,0.30022245802897657,1.4189455993115083,0.18445050612659766,0.4252016575126611,0.498
1.2807939252360774,0.09592766908096127,0.30030339055301347,1.4191789400718262,0.18445824509209785,0.4253232410360399,0.499
1.2809687688560343,0.09593141246414444,0.3003843907700203,1.4194125637170543,0.1844659848559377,0.4254449235298951,0.5
1.2811438351420814,0.09593515622964185,0.3004654587671737,1.4196464707791823,0.18447372541824889,0.42556670512009687,0.501
1.281319124525157,0.09593890037751623,0.30054659463180156,1.4198806617915518,0.184481466779163,0.42568858593273406,0.502
1.2814946374372758,0.0959426449078302,0.30062779845138626,1.4201151372889098,0.1844892089388118,0.42581056609411505,0.503
1.2816703743116227,0.09594638982064639,0.30070907031356287,1.4203498978073288,0.18449695189732687,0.4259326457307685,0.504
1.28184633558249,0.09595013511602758,0.30079041030612075,1.420584943884292,0.18450469565484004,0.4260548249694433,0.505
1.282022521685319,0.09595388079403634,0.3008718185170028,1.4208202760586224,0.18451244021148305,0.42617710393710984,0.506
1.282198933056668,0.09595762685473552,0.3009532950343076,1.4210558948705136,0.18452018556738764,0.4262994827609597,0.507
1.2823755701342585,0.09596137329818773,0.30103483994628716,1.4212918008616071,0.18452793172268564,0.42642196156840656,0.508
1.2825524333569123,0.09596512012445582,0.3011164533413497,1.4215279945748667,0.18453567867750892,0.4265445404870868,0.509
1.2827295231646747,0.09596886733360244,0.30119813530805817,1.4217644765547062,0.18454342643198937,0.42666721964485976,0.51
1.2829068399986552,0.09597261492569044,0.30127988593513233,1.42200124734689,0.18455117498625892,0.4267899991698081,0.511
1.2830843843012,0.0959763629007826,0.3013617053114477,1.4222383074986114,0.18455892434044938,0.4269128791902388,0.512
1.2832621565157316,0.09598011125894165,0.3014435935260359,1.4224756575584614,0.18456667449469288,0.42703585983468323,0.513
1.2834401570868883,0.09598386000023046,0.30152555066808656,1.4227132980764439,0.18457442544912137,0.42715894123189746,0.514
1.2836183864604858,0.09598760912471187,0.30160757682694567,1.4229512296040168,0.18458217720386683,0.4272821235108635,0.515
1.2837968450834645,0.0959913586324487,0.3016896720921174,1.4231894526939886,0.18458992975906136,0.42740540680078937,0.516
1.283975533403998,0.09599510852350378,0.3017718365532638,1.4234279679006399,0.18459768311483704,0.4275287912311096,0.517
1.2841544518713737,0.09599885879794003,0.301854070300205,1.4236667757796841,0.184605437271326,0.4276522769314853,0.518
1.2843336009360904,0.09600260945582027,0.3019363734229201,1.423905876888251,0.18461319222866038,0.4277758640318058,0.519
1.284512981049837,0.09600636049720751,0.30201874601154727,1.4241452717849261,0.18462094798697237,0.4278995526621879,0.52
1.2846925926654906,0.09601011192216455,0.302101188156384,1.4243849610297263,0.18462870454639418,0.42802334295297745,0.521
1.2848724362371453,0.09601386373075438,0.3021836999478876,1.4246249451841249,0.18463646190705804,0.42814723503474894,0.522
1.2850525122200303,0.09601761592303988,0.3022662814766755,1.424865224811055,0.18464422006909623,0.4282712290383067,0.523
1.285232821070628,0.0960213684990841,0.3023489328335257,1.4251058004749038,0.18465197903264105,0.4283953250946851,0.524
1.2854133632466127,0.09602512145894994,0.3024316541093768,1.4253466727415263,0.1846597387978248,0.428519523335149,0.525
1.2855941392068793,0.09602887480270039,0.30251444539532885,1.4255878421782096,0.18466749936477986,0.4286438238911945,0.526
1.2857751494115197,0.0960326285303985,0.3025973067826436,1.4258293093537806,0.18467526073363863,0.4287682268945494,0.527
1.2859563943218628,0.09603638264210723,0.3026802383627446,1.4260710748385,0.18468302290453356,0.42889273247717374,0.528
1.286137874400412,0.09604013713788963,0.30276324022721746,1.426313139204125,0.18469078587759707,0.4290173407712598,0.529
1.2863195901109552,0.09604389201780872,0.30284631246781085,1.4265555030239006,0.1846985496529616,0.42914205190923377,0.53
1.2865015419184795,0.09604764728192759,0.3029294551764364,1.4267981668725283,0.18470631423075973,0.4292668660237548,0.531
1.2866837302892309,0.09605140293030928,0.3030126684451689,1.4270411313262872,0.18471407961112396,0.42939178324771704,0.532
1.286866155690661,0.09605515896301692,0.3030959523662475,1.4272843969628757,0.18472184579418693,0.42951680371424883,0.533
1.2870488185914903,0.09605891538011356,0.3031793070320748,1.4275279643615815,0.18472961278008115,0.42964192755671415,0.534
1.2872317194616558,0.09606267218166234,0.3032627325352182,1.4277718341031291,0.18473738056893935,0.42976715490871276,0.535
1.2874148587723802,0.09606642936772639,0.30334622896841024,1.428016006769777,0.18474514916089407,0.4298924859040808,0.536
1.2875982369961108,0.0960701869383688,0.3034297964245485,1.4282604829453427,0.18475291855607812,0.4300179206768911,0.537
1.2877818546065987,0.09607394489365283,0.30351343499669636,1.428505263215161,0.18476068875462415,0.4301434593614548,0.538
1.2879657120788008,0.0960777032336415,0.30359714477808275,1.428750348166089,0.18476845975666495,0.43026910209231956,0.539
1.2881498098889732,0.09608146195839817,0.30368092586210377,1.4289957383865115,0.18477623156233328,0.4303948490042726,0.54
1.2883341485146254,0.09608522106798593,0.3037647783423214,1.4292414344663398,0.18478400417176202,0.43052070023234007,0.541
1.2885187284345925,0.096088980562468,0.30384870231246547,1.4294874369970993,0.18479177758508392,0.4306466559117874,0.542
1.2887035501289363,0.09609274044190767,0.3039326978664334,1.4297337465718056,0.18479955180243185,0.43077271617812063,0.543
1.2888886140790239,0.09609650070636812,0.3040167650982898,1.4299803637850852,0.1848073268239388,0.430898881167086,0.544
1.2890739207675181,0.09610026135591264,0.304100904102268,1.4302272892330874,0.1848151026497377,0.43102515101467126,0.545
1.2892594706783347,0.09610402239060445,0.3041851149727703,1.4304745235135106,0.1848228792799614,0.4311515258571057,0.546
1.289445264296755,0.09610778381050694,0.3042693978043674,1.4307220672257013,0.1848306567147431,0.4312780058308611,0.547
1.2896313021093095,0.09611154561568332,0.3043537526918005,1.4309699209705147,0.18483843495421562,0.43140459107265233,0.548
1.2898175846038553,0.0961153078061969,0.3044381797299789,1.4312180853504473,0.1848462139985122,0.4315312817194369,0.549
1.2900041122695547,0.0961190703821111,0.3045226790139841,1.4314665609695396,0.1848539938477658,0.4316580779084174,0.55
1.2901908855969,0.09612283334348917,0.30460725063906674,1.4317153484334373,0.1848617745021095,0.43178497977703983,0.551
1.2903779050776898,0.0961265966903945,0.30469189470064917,1.4319644483494063,0.18486955596167656,0.43191198746299614,0.552
1.2905651712050328,0.09613036042289047,0.3047766112943248,1.432213861326292,0.1848773382266002,0.43203910110422333,0.553
1.2907526844733974,0.09613412454104049,0.30486140051585914,1.4324635879745973,0.18488512129701345,0.4321663208389052,0.554
1.290940445378561,0.09613788904490791,0.3049462624611894,1.4327136289063749,0.1848929051730497,0.4322936468054715,0.555
1.2911284544176644,0.09614165393455618,0.3050311972264258,1.4329639847353457,0.18490068985484218,0.4324210791426,0.556
1.2913167120891644,0.09614541921004871,0.30511620490785124,1.4332146560768566,0.18490847534252416,0.432548617989216,0.557
1.2915052188928648,0.09614918487144895,0.3052012856019223,1.4334656435478428,0.18491626163622896,0.43267626348449323,0.558
1.291693975329946,0.0961529509188204,0.3052864394052688,1.4337169477669478,0.18492404873609006,0.4328040157678546,0.559
1.2918829819029185,0.0961567173522265,0.30537166641469493,1.433968569354412,0.18493183664224067,0.43293187497897223,0.56
1.29207223911568,0.09616048417173069,0.3054569667271795,1.4342205089321274,0.18493962535481429,0.43305984125776886,0.561
1.2922617474734752,0.09616425137739651,0.3055423404398763,1.434472767123667,0.18494741487394448,0.43318791474441776,0.562
1.2924515074829017,0.09616801896928753,0.3056277876501148,1.4347253445542267,0.1849552051997646,0.43331609557934375,0.5630000000000001
1.2926415196519758,0.0961717869474672,0.30571330845539924,1.4349782418507049,0.18496299633240817,0.4334443839032227,0.5640000000000001
1.2928317844900523,0.09617555531199916,0.30579890295341067,1.435231459641649,0.1849707882720088,0.4335727798569838,0.5650000000000001
1.293022302507903,0.09617932406294687,0.30588457124200663,1.4354849985572857,0.1849785810187,0.4337012835818087,0.5660000000000001
1.2932130742176733,0.09618309320037395,0.30597031341922176,1.4357388592295357,0.1849863745726154,0.4338298952191328,0.5670000000000001
1.2934041001328753,0.09618686272434401,0.3060561295832678,1.435993042291998,0.18499416893388868,0.4339586149106459,0.5680000000000001
1.29359538076848,0.0961906326349206,0.3061420198325343,1.4362475483799837,0.18500196410265346,0.43408744279829226,0.5690000000000001
1.2937869166407938,0.09619440293216741,0.3062279842655889,1.4365023781304538,0.1850097600790434,0.4342163790242717,0.5700000000000001
1.2939787082675982,0.09619817361614799,0.30631402298117844,1.4367575321821433,0.1850175568631923,0.43434542373103935,0.5710000000000001
1.2941707561680216,0.09620194468692604,0.306400136078228,1.4370130111754504,0.18502535445523385,0.4344745770613081,0.5720000000000001
1.294363060862676,0.09620571614456525,0.3064863236558426,1.4372688157525393,0.18503315285530192,0.4346038391580468,0.5730000000000001
1.2945556228735455,0.09620948798912919,0.30657258581330654,1.437524946557239,0.18504095206353027,0.4347332101644822,0.5740000000000001
1.2947484427240423,0.09621326022068168,0.30665892265008493,1.4377814042351127,0.18504875208005278,0.4348626902240997,0.5750000000000001
1.2949415209390507,0.09621703283928632,0.3067453342658233,1.4380381894335186,0.18505655290500328,0.43499227948064323,0.5760000000000001
1.2951348580448532,0.09622080584500689,0.3068318207603484,1.438295302801501,0.18506435453851583,0.4351219780781168,0.5770000000000001
1.2953284545692094,0.09622457923790712,0.30691838223366796,1.4385527449898674,0.18507215698072418,0.43525178616078336,0.578
1.2955223110412888,0.09622835301805073,0.3070050187859724,1.4388105166511744,0.18507996023176235,0.43538170387316744,0.579
1.2957164279917268,0.09623212718550148,0.307091730517634,1.4390686184397474,0.18508776429176438,0.43551173136005467,0.58
1.2959108059526345,0.0962359017403232,0.3071785175292077,1.4393270510116678,0.18509556916086434,0.435641868766492,0.581
1.2961054454575576,0.09623967668257961,0.3072653799214319,1.4395858150247804,0.18510337483919626,0.43577211623778994,0.582
1.2963003470415397,0.0962434520123346,0.3073523177952286,1.439844911138731,0.1851111813268942,0.43590247391952097,0.583
1.2964955112410654,0.09624722772965194,0.3074393312517038,1.4401043400149218,0.18511898862409232,0.4360329419575221,0.584
1.2966909385941048,0.09625100383459548,0.3075264203921477,1.440364102316561,0.1851267967309248,0.43616352049789375,0.585
1.2968866296401298,0.09625478032722903,0.3076135853180357,1.440624198708656,0.1851346056475258,0.4362942096870019,0.586
1.297082584920066,0.09625855720761652,0.30770082613102845,1.4408846298579698,0.18514241537402953,0.436425009671478,0.587
1.2972788049763837,0.0962623344758218,0.30778814293297224,1.441145396433143,0.18515022591057023,0.4365559205982194,0.588
1.2974752903529971,0.09626611213190873,0.3078755358258995,1.4414064991045807,0.1851580372572822,0.4366869426143905,0.589
1.2976720415953438,0.09626989017594129,0.30796300491202944,1.4416679385445332,0.18516584941429975,0.4368180758674221,0.59
1.2978690592503854,0.09627366860798332,0.3080505502937681,1.4419297154270603,0.18517366238175723,0.4369493205050145,0.591
1.2980663438665658,0.09627744742809884,0.3081381720737093,1.4421918304280439,0.18518147615978897,0.4370806766751352,0.592
1.2982638959938875,0.09628122663635179,0.3082258703546344,1.4424542842252388,0.18518929074852944,0.43721214452602214,0.593
1.2984617161838377,0.09628500623280609,0.3083136452395136,1.4427170774982145,0.18519710614811302,0.437343724206182,0.594
1.2986598049894567,0.09628878621752575,0.3084014968315052,1.442980210928417,0.18520492235867414,0.4374754158643926,0.595
1.2988581629653415,0.09629256659057474,0.3084894252339576,1.4432436851991493,0.1852127393803475,0.4376072196497029,0.596
1.2990567906675543,0.09629634735201711,0.3085774305504079,1.4435075009955192,0.1852205572132673,0.4377391357114328,0.597
1.2992556886537754,0.09630012850191688,0.3086655128845842,1.4437716590045866,0.18522837585756838,0.4378711641991755,0.598
1.2994548574832072,0.09630391004033804,0.3087536723404044,1.4440361599152272,0.18523619531338517,0.4380033052627966,0.599
1.2996542977166248,0.09630769196734473,0.30884190902197783,1.4443010044182731,0.18524401558085227,0.43813555905243573,0.6
1.2998540099163423,0.09631147428300096,0.3089302230336054,1.4445661932063598,0.18525183666010447,0.4382679257185061,0.601
1.3000539946462384,0.09631525698737081,0.3090186144797794,1.4448317269740534,0.1852596585512763,0.43840040541169684,0.602
1.3002542524718037,0.0963190400805184,0.3091070834651851,1.4450976064178422,0.18526748125450263,0.43853299828297193,0.603
1.3004547839600666,0.09632282356250785,0.30919563009470014,1.4453638322361109,0.18527530476991802,0.43866570448357173,0.604
1.3006555896796652,0.09632660743340327,0.3092842544733953,1.4456304051291746,0.18528312909765743,0.43879852416501297,0.605
1.300856670200818,0.09633039169326883,0.30937295670653564,1.4458973257992398,0.18529095423785552,0.4389314574790908,0.606
1.301058026095318,0.09633417634216866,0.30946173689957956,1.4461645949504354,0.18529878019064713,0.4390645045778775,0.607
1.3012596579365998,0.09633796138016688,0.30955059515818056,1.4464322132888863,0.18530660695616724,0.4391976656137247,0.608
1.301461566299657,0.09634174680732781,0.3096395315881875,1.446700181522606,0.18531443453455063,0.4393309407392635,0.609
1.3016637517611558,0.09634553262371556,0.309728546295644,1.446968500361601,0.18532226292593226,0.43946433010740443,0.61
1.301866214899317,0.09634931882939436,0.30981763938679013,1.4472371705177833,0.18533009213044713,0.43959783387133955,0.611
1.3020689562940386,0.09635310542442842,0.30990681096806233,1.447506192705064,0.18533792214823022,0.43973145218454157,0.612
1.3022719765268065,0.096356892408882,0.3099960611460941,1.4477755676393071,0.18534575297941647,0.43986518520076634,0.613
1.3024752761807399,0.09636067978281944,0.31008539002771623,1.448045296038363,0.18535358462414103,0.43999903307405086,0.614
1.3026788558406568,0.09636446754630487,0.31017479771995676,1.4483153786220957,0.18536141708253892,0.44013299595871697,0.615
1.3028827160929461,0.09636825569940266,0.3102642843300428,1.448585816112285,0.18536925035474527,0.4402670740093694,0.616
1.303086857525709,0.09637204424217713,0.31035384996540016,1.448856609232773,0.1853770844408952,0.4404012673808984,0.617
1.3032912807286698,0.09637583317469256,0.3104434947336532,1.449127758709384,0.18538491934112397,0.4405355762284789,0.618
1.3034959862932198,0.09637962249701333,0.3105332187426268,1.4493992652699599,0.18539275505556663,0.44067000070757234,0.619
1.3037009748124324,0.0963834122092037,0.31062302210034537,1.4496711296443532,0.1854005915843586,0.44080454097392696,0.62
1.3039062468810567,0.09638720231132811,0.31071290491503445,1.449943352564451,0.18540842892763504,0.4409391971835778,0.621
1.3041118030955225,0.09639099280345094,0.31080286729512024,1.4502159347641688,0.18541626708553122,0.44107396949284866,0.622
1.3043176440539404,0.09639478368563655,0.3108929093492311,1.4504888769794655,0.18542410605818255,0.4412088580583513,0.623
1.3045237703561086,0.09639857495794932,0.31098303118619697,1.45076217994834,0.18543194584572434,0.4413438630369877,0.624
1.3047301826035453,0.09640236662045372,0.31107323291505046,1.4510358444108644,0.18543978644829207,0.44147898458594936,0.625
1.304936881399457,0.09640615867321417,0.31116351464502723,1.4513098711091448,0.18544762786602098,0.4416142228627185,0.626
1.30514386734879,0.09640995111629518,0.31125387648556657,1.4515842607873837,0.18545547009904673,0.4417495780250695,0.627
1.3053511410581715,0.09641374394976107,0.31134431854631184,1.4518590141918415,0.18546331314750464,0.4418850502310681,0.628
1.305558703135962,0.09641753717367646,0.31143484093711027,1.4521341320708747,0.1854711570115303,0.44202063963907334,0.629
1.3057665541922832,0.09642133078810579,0.31152544376801466,1.4524096151749315,0.18547900169125933,0.4421563464077375,0.63
1.3059746948389443,0.09642512479311356,0.3116161271492829,1.4526854642565195,0.18548684718682718,0.4422921706960074,0.631
1.3061831256895569,0.09642891918876433,0.3117068911913791,1.45296168007032,0.1854946934983695,0.4424281126631243,0.632
1.3063918473594176,0.0964327139751226,0.3117977360049736,1.4532382633730758,0.18550254062602195,0.4425641724686258,0.633
1.3066008604656345,0.09643650915225292,0.31188866170094387,1.4535152149236883,0.18551038856992022,0.44270035027234506,0.634
1.306810165627046,0.09644030472021994,0.3119796683903745,1.4537925354831482,0.18551823733019995,0.44283664623441304,0.635
1.307019763464246,0.09644410067908814,0.31207075618455804,1.4540702258146019,0.1855260869069969,0.44297306051525753,0.636
1.3072296545996407,0.0964478970289222,0.3121619251949954,1.4543482866833402,0.18553393730044693,0.44310959327560523,0.637
1.3074398396573923,0.09645169376978668,0.31225317553339665,1.4546267188567985,0.18554178851068565,0.4432462446764821,0.638
1.3076503192634683,0.09645549090174622,0.31234450731168095,1.4549055231045969,0.18554964053784906,0.4433830148792135,0.639
1.3078610940456046,0.09645928842486547,0.31243592064197734,1.4551847001984979,0.1855574933820729,0.443519904045426,0.64
1.3080721646333482,0.0964630863392091,0.3125274156366254,1.4554642509123956,0.18556534704349312,0.4436569123370467,0.641
1.3082835316580632,0.09646688464484177,0.3126189924081753,1.4557441760224654,0.18557320152224557,0.44379403991630534,0.642
1.3084951957529107,0.09647068334182815,0.31271065106938933,1.4560244763069894,0.18558105681846637,0.44393128694573386,0.643
1.3087071575528932,0.09647448243023293,0.3128023917332409,1.4563051525465076,0.18558891293229135,0.4440686535881678,0.644
1.3089194176948196,0.0964782819101209,0.312894214512916,1.4565862055237127,0.18559676986385656,0.4442061400067469,0.645
1.3091319768173204,0.09648208178155675,0.3129861195218137,1.4568676360235089,0.1856046276132981,0.4443437463649159,0.646
1.3093448355609103,0.09648588204460515,0.3130781068735464,1.457149444833085,0.1856124861807519,0.4444814728264246,0.647
1.3095579945678941,0.09648968269933102,0.3131701766819403,1.4574316327417998,0.18562034556635426,0.44461931955532963,0.648
1.3097714544824872,0.09649348374579901,0.31326232906103646,1.4577142005412842,0.18562820577024122,0.4447572867159947,0.649
1.309985215950708,0.09649728518407397,0.3133545641250903,1.4579971490253811,0.1856360667925489,0.4448953744730907,0.65
1.3101992796204986,0.09650108701422068,0.3134468819885729,1.4582804789902182,0.1856439286334136,0.4450335829915977,0.651
1.3104136461416227,0.09650488923630395,0.31353928276617166,1.4585641912341536,0.1856517912929715,0.44517191243680454,0.652
1.3106283161657348,0.09650869185038866,0.3136317665727903,1.4588482865578416,0.18565965477135893,0.4453103629743109,0.653
1.310843290346412,0.09651249485653964,0.3137243335235492,1.4591327657642073,0.1856675190687121,0.44544893477002584,0.654
1.3110585693390984,0.0965162982548217,0.31381698373378714,1.4594176296584715,0.18567538418516735,0.44558762799017143,0.655
1.3112741538011299,0.0965201020452998,0.31390971731905976,1.459702879048115,0.18568325012086115,0.44572644280128043,0.656
1.3114900443917625,0.0965239062280388,0.31400253439514214,1.4599885147429408,0.18569111687592973,0.44586537937019943,0.657
1.3117062417721574,0.09652771080310363,0.31409543507802834,1.4602745375550719,0.1856989844505096,0.4460044378640888,0.658
1.3119227466054093,0.09653151577055918,0.31418841948393217,1.4605609482989466,0.18570685284473729,0.44614361845042305,0.659
1.3121395595565362,0.09653532113047039,0.31428148772928716,1.4608477477913193,0.185714722058749,0.44628292129699243,0.66
1.3123566812925027,0.09653912688290225,0.3143746399307477,1.461134936851282,0.18572259209268158,0.4464223465719022,0.661
1.3125741124821955,0.09654293302791973,0.3144678762051898,1.4614225163002856,0.18573046294667142,0.44656189444357547,0.662
1.3127918537964505,0.09654673956558779,0.314561196669711,1.4617104869621256,0.1857383346208551,0.4467015650807518,0.663
1.3130099059080855,0.09655054649597142,0.3146546014416309,1.4619988496629432,0.18574620711536924,0.4468413586524901,0.664
1.3132282694918544,0.09655435381913563,0.3147480906384922,1.462287605231282,0.18575408043035044,0.44698127532816745,0.665
1.313446945224514,0.0965581615351455,0.3148416643780611,1.4625767544980268,0.18576195456593547,0.4471213152774812,0.666
1.3136659337847694,0.09656196964406603,0.3149353227783272,1.4628662982964749,0.18576982952226104,0.4472614786704489,0.667
1.313885235853313,0.09656577814596226,0.31502906595750524,1.4631562374623144,0.18577770529946375,0.4474017656774098,0.668
1.3141048521128618,0.09656958704089934,0.3151228940340346,1.4634465728336379,0.18578558189768044,0.44754217646902505,0.669
1.314324783248082,0.09657339632894228,0.31521680712657957,1.4637373052509202,0.18579345931704794,0.4476827112162783,0.67
1.3145450299457175,0.09657720601015625,0.31531080535403205,1.4640284355571267,0.185801337557703,0.44782337009047796,0.671
1.3147655928944508,0.09658101608460627,0.3154048888355091,1.46431996459758,0.1858092166197827,0.44796415326325567,0.672
1.3149864727850504,0.09658482655235759,0.3154990576903559,1.464611893220106,0.18581709650342362,0.44810506090656943,0.673
1.3152076703102649,0.0965886374134753,0.315593312038145,1.464904222274933,0.18582497720876287,0.4482460931927019,0.674
1.3154291861649268,0.09659244866802455,0.31568765199867743,1.46519695261475,0.18583285873593738,0.44838725029426424,0.675
1.3156510210458776,0.09659626031607053,0.31578207769198247,1.4654900850947392,0.18584074108508414,0.4485285323841935,0.676
1.3158731756520163,0.09660007235767847,0.3158765892383197,1.4657836205725279,0.1858486242563401,0.44866993963575624,0.677
1.316095650684336,0.09660388479291351,0.31597118675817776,1.466077559908274,0.18585650824984246,0.44881147222254764,0.678
1.3163184468458575,0.09660769762184095,0.3160658703722768,1.4663719039645817,0.18586439306572816,0.44895313031849315,0.679
1.3165415648416816,0.09661151084452593,0.3161606402015671,1.4666666536065545,0.1858722787041343,0.44909491409784896,0.68
1.3167650053790219,0.09661532446103381,0.3162554963672311,1.466961809701845,0.1858801651651981,0.44923682373520274,0.681
1.3169887691671547,0.0966191384714298,0.3163504389906834,1.4672573731206024,0.1858880524490568,0.4493788594054746,0.682
1.3172128569174768,0.09662295287577918,0.3164454681935713,1.46755334473555,0.1858959405558475,0.44952102128391763,0.683
1.3174372693434704,0.09662676767414725,0.3165405840977755,1.4678497254218774,0.1859038294857075,0.44966330954611955,0.684
1.317662007160736,0.09663058286659933,0.3166357868254104,1.4681465160573521,0.18591171923877403,0.44980572436800215,0.685
1.3178870710870223,0.09663439845320074,0.31673107649882515,1.468443717522329,0.18591960981518438,0.44994826592582327,0.686
1.3181124618421558,0.09663821443401689,0.316826453240604,1.468741330699703,0.1859275012150759,0.45009093439617703,0.687
1.318338180148178,0.096642030809113,0.3169219171735664,1.4690393564749704,0.18593539343858603,0.4502337299559946,0.6880000000000001
1.31856422672921,0.09664584757855459,0.31701746842076844,1.4693377957361873,0.1859432864858521,0.450376652782546,0.6890000000000001
1.3187906023115388,0.09664966474240694,0.31711310710550256,1.4696366493739887,0.1859511803570115,0.4505197030534389,0.6900000000000001
1.319017307623652,0.0966534823007355,0.3172088333512992,1.4699359182816782,0.1859590750522018,0.4506628809466223,0.6910000000000001
1.3192443433961498,0.09665730025360568,0.317304647281926,1.4702356033551165,0.1859669705715604,0.45080618664038385,0.6920000000000001
1.319471710361878,0.09666111860108292,0.31740054902138976,1.4705357054928496,0.18597486691522477,0.45094962031335456,0.6930000000000001
1.3196994092558059,0.09666493734323264,0.317496538693936,1.4708362255959788,0.18598276408333278,0.4510931821445064,0.6940000000000001
1.3199274408151473,0.09666875648012035,0.3175926164240502,1.4711371645683369,0.1859906620760216,0.4512368723131543,0.6950000000000001
1.3201558057792884,0.09667257601181148,0.3176887823364574,1.4714385233163265,0.18599856089342914,0.45138069099895783,0.6960000000000001
1.3203845048898248,0.09667639593837157,0.31778503655612494,1.4717403027490847,0.18600646053569295,0.451524638381921,0.6970000000000001
1.3206135388906013,0.09668021625986609,0.31788137920826015,1.4720425037783809,0.18601436100295068,0.45166871464239333,0.6980000000000001
1.3208429085276614,0.09668403697636058,0.3179778104183132,1.4723451273186796,0.18602226229534005,0.45181291996107065,0.6990000000000001
1.3210726145493172,0.09668785808792053,0.3180743303119768,1.472648174287156,0.18603016441299888,0.45195725451899654,0.7000000000000001
1.321302657706093,0.09669167959461156,0.3181709390151868,1.4729516456036766,0.18603806735606496,0.45210171849756164,0.7010000000000001
1.321533038750764,0.09669550149649925,0.3182676366541228,1.4732555421908076,0.18604597112467597,0.45224631207850713,0.7020000000000001
1.321763758438411,0.09669932379364911,0.3183644233552093,1.4735598649738708,0.1860538757189699,0.45239103544392245,0.7030000000000001
1.3219948175263385,0.09670314648612677,0.31846129924511535,1.473864614880903,0.18606178113908445,0.4525358887762491,0.7040000000000001
1.3222262167741703,0.09670696957399787,0.31855826445075586,1.4741697928426816,0.1860696873851577,0.4526808722582789,0.705
1.3224579569437835,0.09671079305732799,0.31865531909929207,1.474475399792764,0.18607759445732755,0.4528259860731573,0.706
1.3226900387993605,0.09671461693618284,0.31875246331813206,1.474781436667426,0.18608550235573185,0.4529712304043819,0.707
1.3229224631074112,0.09671844121062802,0.3188496972349313,1.4750879044057814,0.18609341108050875,0.45311660543580523,0.708
1.3231552306367185,0.0967222658807292,0.31894702097759314,1.4753948039496738,0.1861013206317962,0.45326211135163413,0.709
1.3233883421584451,0.09672609094655213,0.31904443467427024,1.4757021362438125,0.1861092310097323,0.45340774833643255,0.71
1.323621798446024,0.09672991640816245,0.319141938453364,1.476009902235622,0.18611714221445516,0.4535535165751197,0.711
1.3238556002752702,0.09673374226562592,0.31923953244352615,1.476318102875411,0.18612505424610287,0.4536994162529735,0.712
1.3240897484243563,0.09673756851900824,0.3193372167736587,1.4766267391163204,0.18613296710481358,0.4538454475556299,0.713
1.3243242436737461,0.09674139516837518,0.3194349915729149,1.4769358119142644,0.18614088079072555,0.4539916106690847,0.714
1.324559086806358,0.09674522221379252,0.3195328569707,1.477245322228105,0.18614879530397693,0.45413790577969343,0.715
1.3247942786074174,0.09674904965532598,0.3196308130966713,1.4775552710194708,0.186156710644706,0.4542843330741733,0.716
1.3250298198645911,0.09675287749304144,0.3197288600807394,1.4778656592529167,0.18616462681305107,0.45443089273960346,0.717
1.3252657113678994,0.09675670572700462,0.31982699805306847,1.4781764878958688,0.18617254380915038,0.45457758496342593,0.718
1.325501953909772,0.09676053435728141,0.3199252271440771,1.478487757918631,0.18618046163314236,0.4547244099334466,0.719
1.325738548285072,0.09676436338393762,0.320023547484439,1.4787994702944434,0.1861883802851655,0.4548713678378363,0.72
1.3259754952910663,0.09676819280703913,0.3201219592050828,1.4791116259994221,0.18619629976535798,0.4550184588651318,0.721
1.326212795727472,0.0967720226266518,0.3202204624371938,1.4794242260126407,0.18620422007385834,0.4551656832042355,0.722
1.3264504503964305,0.09677585284284151,0.3203190573122142,1.4797372713160943,0.18621214121080518,0.4553130410444182,0.723
1.326688460102521,0.09677968345567414,0.32041774396184364,1.4800507628947315,0.18622006317633688,0.4554605325753192,0.724
1.3269268256528177,0.09678351446521563,0.32051652251803986,1.480364701736455,0.18622798597059195,0.4556081579869462,0.725
1.3271655478568396,0.09678734587153193,0.3206153931130191,1.4806790888321482,0.18623590959370914,0.45575591746967814,0.726
1.327404627526597,0.09679117767468892,0.3207143558792575,1.4809939251756643,0.18624383404582692,0.45590381121426427,0.727
1.327644065476578,0.09679500987475265,0.3208134109494908,1.4813092117638635,0.18625175932708393,0.4560518394118266,0.728
1.327883862523762,0.09679884247178903,0.32091255845671557,1.4816249495966014,0.18625968543761884,0.45620000225385954,0.729
1.3281240194876645,0.09680267546586409,0.3210117985341902,1.4819411396767594,0.1862676123775705,0.4563482999322323,0.73
1.3283645371902713,0.09680650885704377,0.32111113131543434,1.4822577830102108,0.1862755401470774,0.45649673263918805,0.731
1.3286054164561587,0.09681034264539416,0.32121055693423106,1.48257488060593,0.18628346874627852,0.45664530056734626,0.732
1.3288466581123803,0.0968141768309813,0.321310075524626,1.4828924334758893,0.18629139817531262,0.45679400390970304,0.733
1.3290882629885763,0.0968180114138712,0.32140968722092933,1.483210442635172,0.1862993284343184,0.45694284285963216,0.734
1.329330231916917,0.09682184639412993,0.32150939215771585,1.483528909101884,0.18630725952343483,0.45709181761088574,0.735
1.3295725657321429,0.09682568177182362,0.3216091904698255,1.4838478338972276,0.1863151914428008,0.4572409283575958,0.736
1.32981526527159,0.09682951754701831,0.32170908229236417,1.484167218045544,0.1863231241925552,0.45739017529427495,0.737
1.3300583313751555,0.09683335371978018,0.3218090677607046,1.4844870625742403,0.1863310577728371,0.4575395586158173,0.738
1.3303017648853603,0.0968371902901753,0.32190914701048656,1.4848073685138834,0.18633899218378536,0.45768907851749857,0.739
1.3305455666473103,0.0968410272582698,0.3220093201776181,1.485128136898148,0.18634692742553902,0.45783873519497903,0.74
1.3307897375087177,0.09684486462412994,0.3221095873982756,1.4854493687638295,0.1863548634982372,0.45798852884430247,0.741
1.3310342783199585,0.09684870238782173,0.3222099488089052,1.4857710651509348,0.186362800402019,0.4581384596618981,0.742
1.3312791899340082,0.09685254054941154,0.32231040454622256,1.4860932271026106,0.18637073813702343,0.45828852784458163,0.743
1.3315244732065243,0.09685637910896543,0.32241095474721454,1.4864158556652174,0.18637867670338978,0.45843873358955584,0.744
1.3317701289957942,0.09686021806654972,0.32251159954913894,1.486738951888267,0.18638661610125712,0.45858907709441193,0.745
1.3320161581627687,0.0968640574222306,0.3226123390895259,1.487062516824478,0.18639455633076477,0.4587395585571297,0.746
1.3322625615711121,0.09686789717607429,0.32271317350617834,1.4873865515298315,0.18640249739205186,0.4588901781760801,0.747
1.3325093400871337,0.0968717373281471,0.32281410293717244,1.4877110570635153,0.18641043928525783,0.459040936150024,0.748
1.332756494579891,0.0968755778785153,0.32291512752085827,1.4880360344879557,0.18641838201052188,0.45919183267811525,0.749
1.3330040259211022,0.0968794188272452,0.32301624739586116,1.4883614848688491,0.18642632556798333,0.4593428679599005,0.75
1.3332519349852514,0.0968832601744031,0.32311746270108205,1.4886874092751494,0.18643426995778153,0.4594940421953205,0.751
1.3335002226495123,0.09688710192005533,0.3232187735756974,1.4890138087790992,0.1864422151800562,0.45964535558471126,0.752
1.3337488897938161,0.0968909440642682,0.323320180159161,1.489340684456248,0.1864501612349464,0.4597968083288045,0.753
1.3339979373008763,0.0968947866071081,0.3234216825912047,1.4896680373854203,0.18645810812259173,0.45994840062872955,0.754
1.3342473660561143,0.09689862954864137,0.32352328101183775,1.4899958686487988,0.1864660558431318,0.4601001326860131,0.755
1.3344971769477896,0.09690247288893448,0.32362497556134917,1.490324179331884,0.18647400439670606,0.46025200470258154,0.756
1.3347473708668847,0.09690631662805374,0.32372676638030706,1.4906529705235048,0.18648195378345406,0.4604040168807611,0.757
1.3349979487072112,0.0969101607660656,0.3238286536095605,1.4909822433158775,0.18648990400351542,0.46055616942327926,0.758
1.335248911365406,0.09691400530303652,0.32393063739023964,1.49131199880459,0.18649785505702987,0.46070846253326536,0.759
1.3355002597408736,0.0969178502390329,0.3240327178637561,1.4916422380885916,0.1865058069441369,0.4608608964142521,0.76
1.3357519947359109,0.09692169557412128,0.3241348951718045,1.4919729622702513,0.18651375966497638,0.4610134712701762,0.761
1.3360041172555992,0.09692554130836804,0.32423716945636233,1.492304172455341,0.186521713219688,0.4611661873053796,0.762
1.3362566282078938,0.09692938744183976,0.3243395408596913,1.4926358697530702,0.18652966760841144,0.4613190447246105,0.763
1.3365095285036368,0.0969332339746029,0.3244420095243383,1.4929680552760807,0.1865376228312866,0.4614720437330241,0.764
1.3367628190564973,0.096937080906724,0.324544575593135,1.4933007301404535,0.1865455788884533,0.46162518453618445,0.765
1.3370165007830792,0.09694092823826962,0.3246472392091995,1.4936338954657673,0.1865535357800514,0.46177846734006417,0.766
1.3372705746028632,0.09694477596930628,0.3247500005159371,1.4939675523750477,0.1865614935062207,0.4619318923510466,0.767
1.3375250414382167,0.09694862409990058,0.32485285965704014,1.4943017019948392,0.18656945206710124,0.46208545977592635,0.768
1.3377799022144765,0.0969524726301191,0.32495581677648994,1.4946363454551672,0.18657741146283288,0.46223916982191066,0.769
1.3380351578598553,0.09695632156002842,0.3250588720185564,1.4949714838896138,0.1865853716935558,0.46239302269661986,0.77
1.338290809305556,0.09696017088969518,0.3251620255277996,1.4953071184352587,0.18659333275940979,0.4625470186080893,0.771
1.3385468574857435,0.09696402061918606,0.3252652774490709,1.495643250232774,0.18660129466053507,0.46270115776476983,0.772
1.3388033033375024,0.0969678707485676,0.3253686279275113,1.4959798804263336,0.18660925739707165,0.4628554403755282,0.773
1.3390601478009334,0.09697172127790658,0.3254720771085555,1.4963170101637497,0.18661722096915967,0.46300986664965,0.774
1.3393173918190995,0.09697557220726957,0.32557562513793004,1.4966546405963956,0.18662518537693926,0.46316443679683855,0.775
1.3395750363381151,0.09697942353672336,0.3256792721616557,1.4969927728792516,0.18663315062055066,0.4633191510272177,0.776
1.339833082307059,0.09698327526633459,0.3257830183260472,1.497331408170906,0.1866411167001341,0.463474009551332,0.777
1.3400915306780818,0.09698712739617003,0.32588686377771453,1.4976705476336327,0.18664908361582977,0.46362901258014805,0.778
1.340350382406345,0.09699097992629639,0.32599080866356334,1.498010192433293,0.18665705136777802,0.46378416032505526,0.779
1.340609638450049,0.09699483285678046,0.3260948531307962,1.4983503437394148,0.18666501995611912,0.4639394529978676,0.78
1.3408692997705132,0.09699868618768896,0.3261989973269126,1.498691002725263,0.18667298938099344,0.4640948908108239,0.781
1.3411293673320712,0.09700253991908873,0.3263032413997108,1.4990321705677205,0.1866809596425413,0.4642504739765894,0.782
1.3413898421022012,0.09700639405104655,0.32640758549728716,1.4993738484474606,0.1866889307409032,0.46440620270825694,0.783
1.3416507250514438,0.09701024858362926,0.3265120297680385,1.499716037548793,0.1866969026762196,0.46456207721934756,0.784
1.341912017153453,0.09701410351690365,0.32661657436066166,1.50005873905979,0.18670487544863087,0.4647180977238121,0.785
1.3421737193850496,0.0970179588509366,0.32672121942415466,1.5004019541723173,0.18671284905827762,0.46487426443603236,0.786
1.3424358327261428,0.09702181458579498,0.3268259651078178,1.500745684081961,0.18672082350530037,0.46503057757082117,0.787
1.3426983581598353,0.09702567072154561,0.3269308115612537,1.5010899299881093,0.1867287987898396,0.4651870373434252,0.788
1.3429612966723736,0.09702952725825549,0.3270357589343692,1.5014346930939473,0.18673677491203614,0.46534364396952477,0.789
1.343224649253173,0.09703338419599139,0.3271408073773747,1.5017799746064293,0.18674475187203052,0.4655003976652348,0.79
1.3434884168948589,0.09703724153482038,0.3272459570407863,1.5021257757363946,0.18675272966996329,0.46565729864710753,0.791
1.3437526005932698,0.09704109927480936,0.32735120807542606,1.5024720976985384,0.18676070830597535,0.46581434713213227,0.792
1.3440172013474283,0.09704495741602526,0.32745656063242196,1.502818941711332,0.1867686877802073,0.4659715433377356,0.793
1.3442822201595894,0.09704881595853498,0.32756201486321046,1.5031663089971847,0.1867766680928,0.46612888748178594,0.794
1.3445476580352922,0.09705267490240566,0.32766757091953574,1.5035142007823674,0.18678464924389418,0.4662863797825905,0.795
1.3448135159832875,0.0970565342477042,0.32777322895345135,1.5038626182970798,0.1867926312336308,0.46644402045890004,0.796
1.345079795015601,0.09706039399449767,0.3278789891173204,1.504211562775415,0.18680061406215062,0.46660180972990684,0.797
1.3453464961475716,0.09706425414285308,0.32798485156381685,1.504561035455417,0.1868085977295946,0.4667597478152486,0.798
1.3456136203977889,0.09706811469283748,0.32809081644592647,1.50491103757907,0.1868165822361036,0.466917834935008,0.799
1.3458811687882042,0.09707197564451794,0.3281968839169469,1.5052615703923546,0.18682456758181867,0.46707607130971374,0.8
1.3461491423440475,0.09707583699796152,0.32830305413048905,1.5056126351451953,0.18683255376688082,0.46723445716034295,0.801
1.34641754209389,0.09707969875323534,0.32840932724047794,1.5059642330915473,0.18684054079143103,0.46739299270832124,0.802
1.3466863690696889,0.09708356091040653,0.328515703401153,1.506316365489374,0.18684852865561036,0.46755167817552384,0.803
1.3469556243067184,0.09708742346954219,0.3286221827670698,1.5066690336006612,0.18685651735956,0.46771051378427775,0.804
1.3472253088436703,0.09709128643070945,0.32872876549309954,1.5070222386914511,0.186864506903421,0.46786949975736203,0.805
1.3474954237226047,0.09709514979397553,0.3288354517344313,1.5073759820318549,0.18687249728733454,0.4680286363180091,0.806
1.3477659699889768,0.0970990135594075,0.3289422416465719,1.5077302648960638,0.18688048851144182,0.4681879236899066,0.807
1.348036948691702,0.09710287772707263,0.32904913538534686,1.5080850885623587,0.18688848057588403,0.4683473620971967,0.808
1.3483083608830846,0.09710674229703814,0.329156133106902,1.508440454313142,0.18689647348080257,0.4685069517644803,0.809
1.3485802076189133,0.09711060726937118,0.32926323496770304,1.5087963634349646,0.18690446722633863,0.4686666929168154,0.81
1.3488524899584038,0.09711447264413904,0.32937044112453745,1.5091528172184883,0.18691246181263357,0.46882658577972025,0.811
1.349125208964285,0.09711833842140892,0.3294777517345147,1.5095098169585708,0.18692045723982875,0.4689866305791723,0.812
1.3493983657027473,0.09712220460124815,0.32958516695506757,1.5098673639542466,0.18692845350806553,0.46914682754161197,0.8130000000000001
1.3496719612434884,0.09712607118372399,0.3296926869439526,1.5102254595087405,0.18693645061748532,0.46930717689394313,0.8140000000000001
1.3499459966597536,0.09712993816890372,0.3298003118592511,1.5105841049295081,0.18694444856822964,0.4694676788635325,0.8150000000000001
1.3502204730282759,0.09713380555685466,0.3299080418593699,1.510943301528212,0.18695244736044,0.46962833367821316,0.8160000000000001
1.3504953914293927,0.09713767334764414,0.3300158771030426,1.5113030506208254,0.18696044699425787,0.4697891415662845,0.8170000000000001
1.3507707529469588,0.09714154154133954,0.3301238177493296,1.5116633535275248,0.18696844746982486,0.46995010275651394,0.8180000000000001
1.351046558668411,0.09714541013800818,0.33023186395761994,1.5120242115727758,0.18697644878728256,0.4701112174781383,0.8190000000000001
1.3513228096848209,0.09714927913771745,0.33034001588763146,1.5123856260854125,0.18698445094677252,0.47027248596086363,0.8200000000000001
1.3515995070908111,0.09715314854053471,0.3304482736994121,1.5127475983985157,0.18699245394843642,0.4704339084348688,0.8210000000000001
1.3518766519846834,0.0971570183465274,0.3305566375533403,1.5131101298495757,0.18700045779241609,0.47059548513080485,0.8220000000000001
1.3521542454683364,0.09716088855576299,0.3306651076101263,1.5134732217803992,0.18700846247885308,0.47075721627979666,0.8230000000000001
1.3524322886473188,0.09716475916830884,0.3307736840308128,1.5138368755371217,0.1870164680078892,0.470919102113445,0.8240000000000001
1.3527107826308964,0.09716863018423243,0.330882366976776,1.5142010924703795,0.1870244743796663,0.4710811428638265,0.8250000000000001
1.3529897285319579,0.09717250160360122,0.3309911566097263,1.5145658739351395,0.18703248159432612,0.4712433387634961,0.8260000000000001
1.3532691274671431,0.09717637342648273,0.33110005309170915,1.5149312212908372,0.18704048965201053,0.47140569004548716,0.8270000000000001
1.3535489805567786,0.09718024565294442,0.3312090565851061,1.5152971359013383,0.18704849855286146,0.47156819694331376,0.8280000000000001
1.3538292889249113,0.09718411828305386,0.33131816725263563,1.5156636191349495,0.18705650829702083,0.4717308596909716,0.8290000000000001
1.3541100536993598,0.09718799131687851,0.3314273852573539,1.516030672364517,0.18706451888463052,0.47189367852293884,0.8300000000000001
1.3543912760117092,0.09719186475448598,0.33153671076265634,1.5163982969673813,0.18707253031583268,0.47205665367417826,0.8310000000000001
1.3546729569972917,0.0971957385959438,0.331646143932277,1.5167664943253683,0.18708054259076917,0.4722197853801369,0.8320000000000001
1.354955097795238,0.09719961284131953,0.331755684930291,1.5171352658248674,0.18708855570958205,0.47238307387674927,0.8330000000000001
1.355237699548525,0.09720348749068088,0.3318653339211151,1.5175046128568301,0.18709656967241353,0.47254651940043796,0.834
1.3555207634039097,0.09720736254409532,0.331975091069508,1.5178745368167765,0.18710458447940564,0.47271012218811453,0.835
1.3558042905120056,0.09721123800163053,0.33208495654057146,1.5182450391048405,0.1871126001307005,0.4728738824771807,0.836
1.3560882820273072,0.09721511386335416,0.3321949304997518,1.5186161211257598,0.18712061662644033,0.47303780050553024,0.837
1.3563727391081364,0.09721899012933387,0.3323050131128399,1.5189877842888946,0.1871286339667675,0.47320187651154993,0.838
1.3566576629167615,0.09722286679963732,0.332415204545973,1.5193600300083183,0.18713665215182398,0.47336611073412127,0.839
1.3569430546193142,0.0972267438743322,0.33252550496563493,1.5197328597027195,0.18714467118175224,0.473530503412621,0.84
1.3572289153858506,0.09723062135348622,0.33263591453865726,1.5201062747954748,0.18715269105669455,0.47369505478692303,0.841
1.3575152463904065,0.09723449923716712,0.3327464334322207,1.5204802767147347,0.18716071177679328,0.4738597650973995,0.842
1.3578020488109228,0.09723837752544262,0.33285706181385505,1.5208548668933504,0.18716873334219084,0.47402463458492267,0.843
1.3580893238293559,0.09724225621838042,0.332967799851441,1.521230046768918,0.18717675575302947,0.47418966349086517,0.844
1.358377072631634,0.09724613531604835,0.3330786477132107,1.5216058177838276,0.187184779009452,0.4743548520571023,0.845
1.3586652964076746,0.09725001481851422,0.3331896055677488,1.5219821813852321,0.1871928031116005,0.47452020052601274,0.846
1.3589539963514656,0.09725389472584575,0.3333006735839931,1.5223591390251416,0.18720082805961769,0.47468570914048014,0.847
1.3592431736609853,0.0972577750381108,0.33341185193123585,1.5227366921603729,0.1872088538536461,0.47485137814389483,0.848
1.3595328295383002,0.09726165575537718,0.33352314077912465,1.5231148422525893,0.18721688049382829,0.4750172077801545,0.849
1.3598229651895808,0.09726553687771276,0.3336345402976635,1.5234935907683937,0.18722490798030694,0.47518319829366606,0.85
1.3601135818250054,0.09726941840518542,0.33374605065721263,1.5238729391791657,0.18723293631322463,0.4753493499293463,0.851
1.3604046806589452,0.09727330033786298,0.33385767202849154,1.5242528889613105,0.1872409654927241,0.47551566293262415,0.852
1.3606962629098553,0.09727718267581334,0.33396940458257834,1.5246334415961222,0.18724899551894797,0.47568213754944155,0.853
1.3609883298003678,0.09728106541910445,0.334081248490911,1.5250145985698664,0.1872570263920391,0.4758487740262547,0.854
1.361280882557241,0.09728494856780422,0.33419320392528895,1.5253963613737778,0.18726505811214017,0.4760155726100365,0.855
1.3615739224114585,0.0972888321219806,0.33430527105787305,1.5257787315040958,0.18727309067939407,0.4761825335482756,0.856
1.3618674505981687,0.09729271608170151,0.3344174500611875,1.5261617104620877,0.18728112409394365,0.4763496570889802,0.857
1.3621614683567411,0.09729660044703496,0.33452974110812045,1.5265452997540574,0.18728915835593177,0.47651694348067875,0.858
1.3624559769308104,0.0973004852180489,0.3346421443719247,1.5269295008913601,0.18729719346550128,0.4766843929724197,0.859
1.3627509775682212,0.09730437039481138,0.3347546600262189,1.5273143153904678,0.1873052294227953,0.47685200581377607,0.86
1.363046471521138,0.09730825597739037,0.33486728824498885,1.527699744772939,0.18731326622795663,0.47701978225484365,0.861
1.3633424600459803,0.09731214196585397,0.334980029202588,1.5280857905654524,0.1873213038811284,0.47718772254624414,0.862
1.3636389444034736,0.09731602836027017,0.3350928830737386,1.528472454299864,0.18732934238245358,0.4773558269391266,0.863
1.3639359258587138,0.09731991516070707,0.33520585003353287,1.5288597375131874,0.18733738173207537,0.47752409568516796,0.864
1.364233405681092,0.09732380236723272,0.3353189302574338,1.529247641747628,0.18734542193013676,0.4776925290365755,0.865
1.3645313851444048,0.09732768997991526,0.33543212392127625,1.5296361685506106,0.187353462976781,0.47786112724608737,0.866
1.364829865526814,0.09733157799882276,0.33554543120126795,1.5300253194748177,0.18736150487215114,0.4780298905669742,0.867
1.365128848110872,0.09733546642402338,0.3356588522739902,1.5304150960781597,0.18736954761639052,0.47819881925304125,0.868
1.365428334183588,0.09733935525558526,0.3357723873163995,1.530805499923867,0.18737759120964234,0.47836791355862895,0.869
1.365728325036378,0.09734324449357659,0.3358860365058278,1.531196532580441,0.18738563565204988,0.4785371737386144,0.87
1.3660288219651482,0.0973471341380655,0.3359998000199843,1.5315881956217554,0.18739368094375652,0.47870660004841387,0.871
1.3663298262702577,0.0973510241891202,0.336113678036956,1.5319804906269976,0.1874017270849055,0.47887619274398274,0.872
1.3666313392565952,0.09735491464680893,0.33622767073520876,1.53237341918078,0.18740977407564022,0.4790459520818182,0.873
1.3669333622335431,0.09735880551119987,0.3363417782935883,1.5327669828730417,0.18741782191610418,0.47921587831895984,0.874
1.36723589651502,0.09736269678236123,0.3364560008913216,1.5331611832992098,0.1874258706064408,0.4793859717129923,0.875
1.367538943419537,0.09736658846036138,0.3365703387080174,1.53355602206013,0.1874339201467935,0.47955623252204466,0.876
1.3678425042701443,0.09737048054526852,0.33668479192366757,1.5339515007621092,0.18744197053730588,0.47972666100479433,0.877
1.3681465803945276,0.09737437303715094,0.33679936071864797,1.5343476210169782,0.1874500217781214,0.47989725742046674,0.878
1.3684511731249582,0.0973782659360769,0.3369140452737196,1.53474438444204,0.1874580738693837,0.4800680220288375,0.879
1.3687562837983582,0.09738215924211482,0.33702884577003006,1.535141792660194,0.18746612681123648,0.4802389550902343,0.88
1.3690619137563316,0.09738605295533297,0.3371437623891134,1.535539847299854,0.18747418060382318,0.48041005686553756,0.881
1.3693680643451205,0.09738994707579973,0.3372587953128926,1.5359385499950469,0.18748223524728766,0.4805813276161826,0.882
1.3696747369157058,0.09739384160358347,0.3373739447236795,1.5363379023854038,0.1874902907417736,0.4807527676041605,0.883
1.3699819328237732,0.09739773653875254,0.33748921080417693,1.5367379061162187,0.18749834708742463,0.48092437709202057,0.884
1.3702896534297335,0.09740163188137535,0.33760459373747864,1.537138562838388,0.18750640428438475,0.4810961563428706,0.885
1.3705979000988,0.09740552763152036,0.33772009370707123,1.5375398742085709,0.18751446233279762,0.4812681056203799,0.886
1.3709066742009282,0.09740942378925592,0.3378357108968345,1.5379418418890876,0.18752252123280716,0.48144022518877894,0.887
1.3712159771109016,0.09741332035465053,0.33795144549104317,1.5383444675479976,0.18753058098455716,0.48161251531286264,0.888
1.3715258102083583,0.09741721732777268,0.33806729767436833,1.5387477528591627,0.18753864158819175,0.48178497625799155,0.889
1.3718361748776982,0.09742111470869082,0.33818326763187684,1.5391516995021812,0.1875467030438546,0.48195760829009193,0.89
1.3721470725082812,0.09742501249747341,0.33829935554903384,1.5395563091624875,0.18755476535168988,0.4821304116756592,0.891
1.3724585044942954,0.097428910694189,0.338415561611704,1.5399615835313343,0.1875628285118416,0.48230338668175843,0.892
1.3727704722348888,0.09743280929890609,0.33853188600615125,1.5403675243058794,0.1875708925244538,0.48247653357602627,0.893
1.3730829771340953,0.09743670831169329,0.33864832891904145,1.5407741331891192,0.18757895738967045,0.48264985262667204,0.894
1.373396020600954,0.09744060773261906,0.3387648905374426,1.5411814118899936,0.18758702310763584,0.4828233441024804,0.895
1.3737096040494448,0.09744450756175208,0.33888157104882577,1.5415893621233927,0.18759508967849406,0.4829970082728116,0.896
1.3740237288985457,0.09744840779916086,0.33899837064106664,1.5419979856101382,0.18760315710238923,0.4831708454076033,0.897
1.3743383965722975,0.09745230844491405,0.3391152895024469,1.5424072840770697,0.18761122537946556,0.4833448557773735,0.898
1.3746536084997356,0.09745620949908024,0.33923232782165463,1.542817259257047,0.18761929450986756,0.48351903965322,0.899
1.3749693661150049,0.09746011096172807,0.3393494857877858,1.5432279128889683,0.18762736449373918,0.48369339730682387,0.9
1.375285670857313,0.09746401283292623,0.3394667635903454,1.5436392467178042,0.18763543533122495,0.4838679290104497,0.901
1.3756025241709755,0.09746791511274336,0.33958416141924863,1.54405126249462,0.18764350702246918,0.4840426350369484,0.902
1.3759199275054785,0.09747181780124815,0.33970167946482177,1.5444639619766285,0.18765157956761627,0.4842175156597576,0.903
1.3762378823154202,0.09747572089850932,0.3398193179178034,1.5448773469271633,0.1876596529668106,0.4843925711529041,0.904
1.376556390060628,0.09747962440459557,0.33993707696934594,1.5452914191157634,0.18766772722019662,0.48456780179100517,0.905
1.376875452206097,0.09748352831957564,0.3400549568110163,1.545706180318176,0.18767580232791886,0.48474320784927044,0.906
1.3771950702220512,0.0974874326435183,0.34017295763479677,1.546121632316374,0.18768387829012181,0.48491878960350315,0.907
1.3775152455839903,0.09749133737649229,0.34029107963308736,1.5465377768985828,0.18769195510695014,0.4850945473301017,0.908
1.377835979772688,0.09749524251856641,0.3404093229987059,1.5469546158593603,0.18770003277854835,0.4852704813060622,0.909
1.3781572742741934,0.09749914806980942,0.3405276879248889,1.5473721509995337,0.187708111305061,0.48544659180897876,0.91
1.3784791305798785,0.09750305403029018,0.3406461746052939,1.547790384126304,0.18771619068663287,0.48562287911704605,0.911
1.3788015501864976,0.09750696040007749,0.34076478323399984,1.5482093170532687,0.18772427092340857,0.4857993435090611,0.912
1.379124534596143,0.09751086717924023,0.3408835140055084,1.5486289516003735,0.1877323520155329,0.4859759852644242,0.913
1.3794480853162956,0.09751477436784725,0.3410023671147453,1.549049289594041,0.18774043396315054,0.48615280466314126,0.914
1.379772203859898,0.09751868196596741,0.34112134275706135,1.5494703328671338,0.18774851676640644,0.4863298019858252,0.915
1.3800968917452872,0.09752258997366964,0.3412404411282334,1.5498920832590266,0.18775660042544517,0.4865069775136975,0.916
1.3804221504963141,0.09752649839102279,0.34135966242446586,1.5503145426156009,0.1877646849404118,0.48668433152858964,0.917
1.3807479816422905,0.09753040721809583,0.341479006842392,1.5507377127892912,0.18777277031145115,0.48686186431294604,0.918
1.381074386718046,0.09753431645495772,0.3415984745790747,1.5511615956390905,0.18778085653870819,0.48703957614982424,0.919
1.3814013672639898,0.0975382261016774,0.3417180658320081,1.5515861930306298,0.18778894362232784,0.48721746732289756,0.92
1.38172892482605,0.0975421361583238,0.3418377807991181,1.5520115068361462,0.18779703156245517,0.4873955381164561,0.921
1.3820570609557974,0.09754604662496598,0.3419576196787647,1.5524375389345857,0.1878051203592351,0.48757378881540936,0.922
1.3823857772103887,0.09754995750167293,0.3420775826697421,1.5528642912115524,0.18781321001281276,0.487752219705287,0.923
1.3827150751526271,0.09755386878851365,0.34219766997128037,1.5532917655593843,0.1878213005233333,0.48793083107224133,0.924
1.383044956351014,0.0975577804855572,0.3423178817830471,1.5537199638772066,0.18782939189094178,0.4881096232030487,0.925
1.3833754223797097,0.0975616925928726,0.34243821830514765,1.5541488880709056,0.18783748411578338,0.48828859638511096,0.926
1.3837064748186416,0.097565605110529,0.3425586797381273,1.5545785400531784,0.1878455771980033,0.4884677509064579,0.927
1.3840381152534476,0.09756951803859537,0.3426792662829719,1.5550089217436116,0.1878536711377468,0.4886470870557483,0.928
1.3843703452755458,0.09757343137714092,0.3427999781411092,1.5554400350686253,0.18786176593515921,0.48882660512227194,0.929
1.384703166482188,0.09757734512623473,0.3429208155144103,1.555871881961601,0.18786986159038568,0.48900630539595197,0.93
1.3850365804764133,0.09758125928594592,0.34304177860519103,1.5563044643628048,0.18787795810357164,0.4891861881673452,0.931
1.3853705888671533,0.09758517385634366,0.34316286761621245,1.5567377842195396,0.1878860554748624,0.4893662537276458,0.932
1.385705193269184,0.09758908883749713,0.3432840827506829,1.5571718434860824,0.18789415370440352,0.48954650236868497,0.933
1.386040395303235,0.09759300422947549,0.34340542421225856,1.5576066441237417,0.18790225279234024,0.4897269343829348,0.934
1.3863761965959351,0.09759692003234795,0.34352689220504606,1.5580421881009139,0.18791035273881823,0.4899075500635087,0.935
1.3867125987798792,0.09760083624618371,0.3436484869336017,1.5584784773931015,0.18791845354398282,0.4900883497041636,0.936
1.3870496034936903,0.09760475287105207,0.3437702086029342,1.55891551398293,0.18792655520797963,0.49026933359930125,0.937
1.3873872123819608,0.09760866990702217,0.3438920574185059,1.5593532998601907,0.18793465773095425,0.49045050204397134,0.9380000000000001
1.3877254270953772,0.09761258735416335,0.3440140335862329,1.5597918370218984,0.1879427611130523,0.4906318553338719,0.9390000000000001
1.3880642492906694,0.09761650521254489,0.34413613731248816,1.560231127472276,0.18795086535441932,0.49081339376535205,0.9400000000000001
1.3884036806306657,0.09762042348223605,0.3442583688041007,1.5606711732228273,0.18795897045520113,0.49099511763541304,0.9410000000000001
1.388743722784366,0.09762434216330618,0.344380728268359,1.5611119762923507,0.18796707641554344,0.4911770272417112,0.9420000000000001
1.3890843774268782,0.09762826125582458,0.34450321591301036,1.5615535387069857,0.1879751832355918,0.49135912288255823,0.9430000000000001
1.3894256462395507,0.09763218075986062,0.3446258319462637,1.5619958625002381,0.1879832909154922,0.4915414048569249,0.9440000000000001
1.3897675309099105,0.09763610067548369,0.34474857657679003,1.5624389497129998,0.1879913994553904,0.49172387346444096,0.9450000000000001
1.390110033131733,0.09764002100276309,0.344871450013724,1.5628828023936265,0.1879995088554322,0.4919065290053985,0.9460000000000001
1.3904531546050913,0.09764394174176823,0.34499445246666494,1.5633274225979075,0.18800761911576355,0.49208937178075346,0.9470000000000001
1.390796897036364,0.09764786289256859,0.34511758414567917,1.563772812389199,0.18801573023653034,0.49227240209212725,0.9480000000000001
1.3911412621382415,0.09765178445523354,0.3452408452612997,1.564218973838321,0.1880238422178785,0.4924556202418079,0.9490000000000001
1.3914862516297744,0.09765570642983248,0.3453642360245288,1.5646659090236952,0.188031955059954,0.49263902653275365,0.9500000000000001
1.3918318672364454,0.09765962881643499,0.3454877566468391,1.5651136200313924,0.18804006876290294,0.49282262126859366,0.9510000000000001
1.3921781106901248,0.09766355161511046,0.34561140734017476,1.5655621089550675,0.1880481833268712,0.49300640475363017,0.9520000000000001
1.3925249837291376,0.0976674748259284,0.34573518831695255,1.5660113778960958,0.18805629875200505,0.4931903772928401,0.9530000000000001
1.392872488098325,0.09767139844895832,0.34585909979006374,1.5664614289635463,0.18806441503845067,0.4933745391918781,0.9540000000000001
1.3932206255489987,0.09767532248426977,0.3459831419728754,1.5669122642742392,0.18807253218635397,0.4935588907570768,0.9550000000000001
1.3935693978390578,0.09767924693193222,0.34610731507923104,1.5673638859527999,0.18808065019586126,0.4937434322954503,0.9560000000000001
1.393918806732949,0.09768317179201529,0.3462316193234528,1.567816296131677,0.18808876906711888,0.4939281641146946,0.9570000000000001
1.3942688540017205,0.0976870970645885,0.3463560549203425,1.5682694969511506,0.18809688880027292,0.49411308652319047,0.9580000000000001
1.3946195414230944,0.09769102274972151,0.3464806220851827,1.5687234905594134,0.18810500939546976,0.49429819983000617,0.9590000000000001
1.3949708707814168,0.09769494884748388,0.3466053210337387,1.569178279112617,0.18811313085285566,0.49448350434489735,0.9600000000000001
1.3953228438677792,0.09769887535794522,0.3467301519822594,1.5696338647748393,0.1881212531725771,0.49466900037831063,0.961
1.3956754624799725,0.0977028022811752,0.3468551151474791,1.570090249718203,0.18812937635478036,0.4948546882413849,0.962
1.3960287284225512,0.09770672961724344,0.3469802107466183,1.5705474361228469,0.18813750039961194,0.49504056824595377,0.963
1.3963826435069016,0.09771065736621964,0.3471054389973856,1.5710054261770203,0.18814562530721832,0.49522664070454714,0.964
1.3967372095511899,0.09771458552817348,0.347230800117979,1.5714642220770652,0.18815375107774585,0.4954129059303926,0.965
1.3970924283804826,0.09771851410317468,0.3473562943270871,1.5719238260274928,0.18816187771134124,0.49559936423741907,0.966
1.3974483018267445,0.0977224430912929,0.3474819218438912,1.5723842402410408,0.18817000520815105,0.4957860159402579,0.967
1.397804831728805,0.09772637249259791,0.34760768288806515,1.5728454669386454,0.18817813356832175,0.4959728613542432,0.968
1.398162019932529,0.09773030230715951,0.3477335776797786,1.5733075083495236,0.18818626279200013,0.49615990079541733,0.969
1.3985198682907172,0.09773423253504739,0.347859606439697,1.5737703667112097,0.18819439287933273,0.49634713458053,0.97
1.3988783786632424,0.0977381631763314,0.3479857693889842,1.5742340442696088,0.18820252383046632,0.4965345630270417,0.971
1.3992375529169918,0.09774209423108125,0.34811206674930295,1.5746985432789926,0.18821065564554762,0.49672218645312544,0.972
1.3995973929259906,0.09774602569936686,0.3482384987428168,1.5751638660020868,0.1882187883247234,0.4969100051776684,0.973
1.3999579005713572,0.097749957581258,0.3483650655921913,1.575630014710068,0.18822692186814058,0.4970980195202748,0.974
1.4003190777413714,0.09775388987682455,0.3484917675205956,1.5760969916826424,0.18823505627594586,0.49728622980126685,0.975
1.4006809263315423,0.09775782258613637,0.3486186047517041,1.5765647992080472,0.18824319154828617,0.49747463634168787,0.976
1.4010434482445646,0.09776175570926332,0.3487455775096975,1.5770334395831516,0.18825132768530836,0.49766323946330404,0.977
1.4014066453904417,0.0977656892462753,0.3488726860192643,1.577502915113415,0.18825946468715954,0.4978520394886054,0.978
1.4017705196864443,0.09776962319724229,0.3489999305056026,1.5779732281130046,0.18826760255398653,0.4980410367408104,0.979
1.402135073057179,0.0977735575622341,0.34912731119442136,1.5784443809047732,0.18827574128593644,0.4982302315438652,0.98
1.4025003074346525,0.09777749234132083,0.34925482831194166,1.5789163758203717,0.18828388088315626,0.4984196242224475,0.981
1.4028662247582357,0.09778142753457231,0.34938248208489886,1.579389215200205,0.1882920213457931,0.4986092151019682,0.982
1.4032328269747856,0.09778536314205855,0.3495102727405433,1.5798629013935575,0.1883001626739941,0.49879900450857356,0.983
1.4036001160386027,0.09778929916384964,0.3496382005066421,1.5803374367585852,0.18830830486790645,0.4989889927691471,0.984
1.4039680939115007,0.09779323560001549,0.34976626561148083,1.5808128236623649,0.1883164479276772,0.49917918021131213,0.985
1.404336762562877,0.09779717245062616,0.349894468283865,1.5812890644809334,0.18832459185345374,0.49936956716343345,0.986
1.4047061239696719,0.09780110971575168,0.3500228087531211,1.581766161599371,0.1883327366453832,0.49956015395461945,0.987
1.4050761801164926,0.09780504739546216,0.3501512872490986,1.582244117411787,0.18834088230361287,0.4997509409147253,0.988
1.4054469329955743,0.09780898548982762,0.35027990400217157,1.582722934321396,0.1883490288282902,0.4999419283743534,0.989
1.4058183846068504,0.09781292399891822,0.35040865924323966,1.5832026147405496,0.1883571762195624,0.5001331166648567,0.99
1.4061905369580203,0.09781686292280405,0.3505375532037298,1.5836831610908106,0.18836532447757703,0.5003245061183413,0.991
1.4065633920645138,0.09782080226155515,0.3506665861155983,1.5841645758029463,0.18837347360248144,0.5005160970676671,0.992
1.4069369519496169,0.09782474201524179,0.35079575821133163,1.5846468613170075,0.188381623594423,0.5007078898464513,0.993
1.4073112186444183,0.09782868218393408,0.3509250697239482,1.5851300200823724,0.1883897744535494,0.5008998847890698,0.994
1.4076861941879386,0.0978326227677022,0.3510545208870003,1.5856140545577841,0.18839792618000803,0.5010920822306603,0.995
1.4080618806270904,0.09783656376661633,0.35118411193457527,1.5860989672113683,0.1884060787739465,0.5012844825071237,0.996
1.408438280016753,0.09784050518074666,0.35131384310129715,1.5865847605207493,0.18841423223551243,0.5014770859551263,0.997
1.4088153944198407,0.09784444701016348,0.35144371462232793,1.5870714369730297,0.18842238656485347,0.5016698929121025,0.998
1.4091932259072661,0.09784838925493698,0.35157372673336984,1.5875589990648726,0.18843054176211727,0.5018629037162572,0.999


==> load_study_K_100_d_10_rho_0.5.txt <==
G,L,Li,R,c
0.14414485160949925,0.17533948194404958,0.1359984185216563,0.16723743837026347,1
0.14414485160949925,0.17533948194404958,0.14370365721634476,0.16723743837026347,2
0.14414485160949925,0.17533948194404958,0.15046812234751172,0.16723743837026347,3
0.14414485160949925,0.17533948194404958,0.15633757464818657,0.16723743837026347,4
0.14414485160949925,0.17533948194404958,0.16136058171675946,0.16723743837026347,5
0.14414485160949925,0.17533948194404958,0.16558740623123985,0.16723743837026347,6
0.14414485160949925,0.17533948194404958,0.16906909783698715,0.16723743837026347,7
0.14414485160949925,0.17533948194404958,0.1718567564921501,0.16723743837026347,8
0.14414485160949925,0.17533948194404958,0.17400094017026618,0.16723743837026347,9
0.14414485160949925,0.17533948194404958,0.17555119405050978,0.16723743837026347,10
0.14414485160949925,0.17533948194404958,0.17655568184668283,0.16723743837026347,11
0.14414485160949925,0.17533948194404958,0.17734547642054588,0.16723743837026347,12
0.14414485160949925,0.17533948194404958,0.17796076979604727,0.16723743837026347,13
0.14414485160949925,0.17533948194404958,0.17843589154254935,0.16723743837026347,14
0.14414485160949925,0.17533948194404958,0.17879984065995252,0.16723743837026347,15
0.14414485160949925,0.17533948194404958,0.17907680615400706,0.16723743837026347,16
0.14414485160949925,0.17533948194404958,0.17928666899494627,0.16723743837026347,17
0.14414485160949925,0.17533948194404958,0.17944548029107732,0.16723743837026347,18
0.14414485160949925,0.17533948194404958,0.1795659121920702,0.16723743837026347,19
0.14414485160949925,0.17533948194404958,0.17965767935624932,0.16723743837026347,20
0.14414485160949925,0.17533948194404958,0.17972792984490688,0.16723743837026347,21
0.14414485160949925,0.17533948194404958,0.179781605102308,0.16723743837026347,22
0.14414485160949925,0.17533948194404958,0.17982256547290604,0.16723743837026347,23
0.14414485160949925,0.17533948194404958,0.17985380479105426,0.16723743837026347,24
0.14414485160949925,0.17533948194404958,0.17987762917298583,0.16723743837026347,25
0.14414485160949925,0.17533948194404958,0.17989580450788864,0.16723743837026347,26
0.14414485160949925,0.17533948194404958,0.17990967678710937,0.16723743837026347,27
0.14414485160949925,0.17533948194404958,0.1799202690460678,0.16723743837026347,28
0.14414485160949925,0.17533948194404958,0.17992835833278406,0.16723743837026347,29
0.14414485160949925,0.17533948194404958,0.17993453576735616,0.16723743837026347,30
0.14414485160949925,0.17533948194404958,0.17993925242332431,0.16723743837026347,31
0.14414485160949925,0.17533948194404958,0.1799428534478975,0.16723743837026347,32
0.14414485160949925,0.17533948194404958,0.17994560254546785,0.16723743837026347,33
0.14414485160949925,0.17533948194404958,0.17994770099411767,0.16723743837026347,34
0.14414485160949925,0.17533948194404958,0.17994930233047185,0.16723743837026347,35
0.14414485160949925,0.17533948194404958,0.17995052362943173,0.16723743837026347,36
0.14414485160949925,0.17533948194404958,0.1799514541282477,0.16723743837026347,37
0.14414485160949925,0.17533948194404958,0.1799521617952367,0.16723743837026347,38
0.14414485160949925,0.17533948194404958,0.17995269831872066,0.16723743837026347,39
0.14414485160949925,0.17533948194404958,0.17995310288821922,0.16723743837026347,40
0.14414485160949925,0.17533948194404958,0.17995340505464494,0.16723743837026347,41
0.14414485160949925,0.17533948194404958,0.1799536268865599,0.16723743837026347,42
0.14414485160949925,0.17533948194404958,0.1799537845830647,0.16723743837026347,43
0.14414485160949925,0.17533948194404958,0.17995388965845546,0.16723743837026347,44
0.14414485160949925,0.17533948194404958,0.17995394978425922,0.16723743837026347,45
0.14414485160949925,0.17533948194404958,0.17995396935005759,0.16723743837026347,46
0.14414485160949925,0.17533948194404958,0.17995394978425922,0.16723743837026347,47
0.14414485160949925,0.17533948194404958,0.17995388965845538,0.16723743837026347,48
0.14414485160949925,0.17533948194404958,0.1799537845830647,0.16723743837026347,49
0.14414485160949925,0.17533948194404958,0.1799536268865599,0.16723743837026347,50
0.14414485160949925,0.17533948194404958,0.17995340505464494,0.16723743837026347,51
0.14414485160949925,0.17533948194404958,0.17995310288821922,0.16723743837026347,52
0.14414485160949925,0.17533948194404958,0.17995269831872066,0.16723743837026347,53
0.14414485160949925,0.17533948194404958,0.17995216179523663,0.16723743837026347,54
0.14414485160949925,0.17533948194404958,0.1799514541282477,0.16723743837026347,55
0.14414485160949925,0.17533948194404958,0.17995052362943173,0.16723743837026347,56
0.14414485160949925,0.17533948194404958,0.17994930233047193,0.16723743837026347,57
0.14414485160949925,0.17533948194404958,0.17994770099411767,0.16723743837026347,58
0.14414485160949925,0.17533948194404958,0.17994560254546785,0.16723743837026347,59
0.14414485160949925,0.17533948194404958,0.1799428534478975,0.16723743837026347,60
0.14414485160949925,0.17533948194404958,0.17993925242332431,0.16723743837026347,61
0.14414485160949925,0.17533948194404958,0.1799345357673562,0.16723743837026347,62
0.14414485160949925,0.17533948194404958,0.17992835833278406,0.16723743837026347,63
0.14414485160949925,0.17533948194404958,0.1799202690460678,0.16723743837026347,64
0.14414485160949925,0.17533948194404958,0.17990967678710942,0.16723743837026347,65
0.14414485160949925,0.17533948194404958,0.17989580450788864,0.16723743837026347,66
0.14414485160949925,0.17533948194404958,0.17987762917298575,0.16723743837026347,67
0.14414485160949925,0.17533948194404958,0.17985380479105426,0.16723743837026347,68
0.14414485160949925,0.17533948194404958,0.17982256547290604,0.16723743837026347,69
0.14414485160949925,0.17533948194404958,0.17978160510230798,0.16723743837026347,70
0.14414485160949925,0.17533948194404958,0.17972792984490688,0.16723743837026347,71
0.14414485160949925,0.17533948194404958,0.17965767935624932,0.16723743837026347,72
0.14414485160949925,0.17533948194404958,0.1795659121920702,0.16723743837026347,73
0.14414485160949925,0.17533948194404958,0.1794454802910773,0.16723743837026347,74
0.14414485160949925,0.17533948194404958,0.17928666899494627,0.16723743837026347,75
0.14414485160949925,0.17533948194404958,0.17907680615400712,0.16723743837026347,76
0.14414485160949925,0.17533948194404958,0.17879984065995255,0.16723743837026347,77
0.14414485160949925,0.17533948194404958,0.17843589154254935,0.16723743837026347,78
0.14414485160949925,0.17533948194404958,0.17796076979604727,0.16723743837026347,79
0.14414485160949925,0.17533948194404958,0.17734547642054593,0.16723743837026347,80
0.14414485160949925,0.17533948194404958,0.17655568184668283,0.16723743837026347,81
0.14414485160949925,0.17533948194404958,0.17555119405050978,0.16723743837026347,82
0.14414485160949925,0.17533948194404958,0.1740009401702662,0.16723743837026347,83
0.14414485160949925,0.17533948194404958,0.1718567564921501,0.16723743837026347,84
0.14414485160949925,0.17533948194404958,0.16906909783698723,0.16723743837026347,85
0.14414485160949925,0.17533948194404958,0.16558740623123977,0.16723743837026347,86
0.14414485160949925,0.17533948194404958,0.1613605817167594,0.16723743837026347,87
0.14414485160949925,0.17533948194404958,0.15633757464818662,0.16723743837026347,88
0.14414485160949925,0.17533948194404958,0.15046812234751172,0.16723743837026347,89
0.14414485160949925,0.17533948194404958,0.1437036572163448,0.16723743837026347,90
0.14414485160949925,0.17533948194404958,0.1359984185216563,0.16723743837026347,91


==> load_study_K_100_d_10_rho_0.9.txt <==
G,L,Li,R,c
0.3117117012897658,0.7378310376925276,0.255104671715211,0.46513278565689686,1
0.3117117012897658,0.7378310376925276,0.29922363397157226,0.46513278565689686,2
0.3117117012897658,0.7378310376925276,0.34116167958380367,0.46513278565689686,3
0.3117117012897658,0.7378310376925276,0.3808983672253221,0.46513278565689686,4
0.3117117012897658,0.7378310376925276,0.41842610112387424,0.46513278565689686,5
0.3117117012897658,0.7378310376925276,0.4537489676275471,0.46513278565689686,6
0.3117117012897658,0.7378310376925276,0.4868816198977384,0.46513278565689686,7
0.3117117012897658,0.7378310376925276,0.5178482124481041,0.46513278565689686,8
0.3117117012897658,0.7378310376925276,0.5466813867600431,0.46513278565689686,9
0.3117117012897658,0.7378310376925276,0.573421308760628,0.46513278565689686,10
0.3117117012897658,0.7378310376925276,0.5981147585464425,0.46513278565689686,11
0.3117117012897658,0.7378310376925276,0.6213391070396415,0.46513278565689686,12
0.3117117012897658,0.7378310376925276,0.6431972066817568,0.46513278565689686,13
0.3117117012897658,0.7378310376925276,0.6637841905462124,0.46513278565689686,14
0.3117117012897658,0.7378310376925276,0.6831874910567783,0.46513278565689686,15
0.3117117012897658,0.7378310376925276,0.7014869449617711,0.46513278565689686,16
0.3117117012897658,0.7378310376925276,0.718754971894025,0.46513278565689686,17
0.3117117012897658,0.7378310376925276,0.7350568148099105,0.46513278565689686,18
0.3117117012897658,0.7378310376925276,0.7504508315446226,0.46513278565689686,19
0.3117117012897658,0.7378310376925276,0.7649888276398621,0.46513278565689686,20
0.3117117012897658,0.7378310376925276,0.778716421489003,0.46513278565689686,21
0.3117117012897658,0.7378310376925276,0.7916734336999424,0.46513278565689686,22
0.3117117012897658,0.7378310376925276,0.8038957923472501,0.46513278565689686,23
0.3117117012897658,0.7378310376925276,0.8154159364031855,0.46513278565689686,24
0.3117117012897658,0.7378310376925276,0.8262631806642057,0.46513278565689686,25
0.3117117012897658,0.7378310376925276,0.8364640432531012,0.46513278565689686,26
0.3117117012897658,0.7378310376925276,0.8460425372005845,0.46513278565689686,27
0.3117117012897658,0.7378310376925276,0.8550204279410621,0.46513278565689686,28
0.3117117012897658,0.7378310376925276,0.8634174588057606,0.46513278565689686,29
0.3117117012897658,0.7378310376925276,0.871251546772004,0.46513278565689686,30
0.3117117012897658,0.7378310376925276,0.8785389508394514,0.46513278565689686,31
0.3117117012897658,0.7378310376925276,0.885294415460868,0.46513278565689686,32
0.3117117012897658,0.7378310376925276,0.8915312914644264,0.46513278565689686,33
0.3117117012897658,0.7378310376925276,0.8972616414760314,0.46513278565689686,34
0.3117117012897658,0.7378310376925276,0.9024963316765521,0.46513278565689686,35
0.3117117012897658,0.7378310376925276,0.9072451115175821,0.46513278565689686,36
0.3117117012897658,0.7378310376925276,0.9115166828187797,0.46513278565689686,37
0.3117117012897658,0.7378310376925276,0.915318759481575,0.46513278565689686,38
0.3117117012897658,0.7378310376925276,0.9186581188790794,0.46513278565689686,39
0.3117117012897658,0.7378310376925276,0.9215406458208686,0.46513278565689686,40
0.3117117012897658,0.7378310376925276,0.9239713698440741,0.46513278565689686,41
0.3117117012897658,0.7378310376925276,0.9259544964486537,0.46513278565689686,42
0.3117117012897658,0.7378310376925276,0.9274934327742107,0.46513278565689686,43
0.3117117012897658,0.7378310376925276,0.9285908081075959,0.46513278565689686,44
0.3117117012897658,0.7378310376925276,0.9292484895281709,0.46513278565689686,45
0.3117117012897658,0.7378310376925276,0.9294675929222393,0.46513278565689686,46
0.3117117012897658,0.7378310376925276,0.9292484895281707,0.46513278565689686,47
0.3117117012897658,0.7378310376925276,0.9285908081075959,0.46513278565689686,48
0.3117117012897658,0.7378310376925276,0.9274934327742107,0.46513278565689686,49
0.3117117012897658,0.7378310376925276,0.9259544964486537,0.46513278565689686,50
0.3117117012897658,0.7378310376925276,0.9239713698440741,0.46513278565689686,51
0.3117117012897658,0.7378310376925276,0.9215406458208686,0.46513278565689686,52
0.3117117012897658,0.7378310376925276,0.9186581188790794,0.46513278565689686,53
0.3117117012897658,0.7378310376925276,0.915318759481575,0.46513278565689686,54
0.3117117012897658,0.7378310376925276,0.9115166828187797,0.46513278565689686,55
0.3117117012897658,0.7378310376925276,0.907245111517582,0.46513278565689686,56
0.3117117012897658,0.7378310376925276,0.9024963316765521,0.46513278565689686,57
0.3117117012897658,0.7378310376925276,0.897261641476031,0.46513278565689686,58
0.3117117012897658,0.7378310376925276,0.8915312914644264,0.46513278565689686,59
0.3117117012897658,0.7378310376925276,0.885294415460868,0.46513278565689686,60
0.3117117012897658,0.7378310376925276,0.8785389508394514,0.46513278565689686,61
0.3117117012897658,0.7378310376925276,0.871251546772004,0.46513278565689686,62
0.3117117012897658,0.7378310376925276,0.8634174588057606,0.46513278565689686,63
0.3117117012897658,0.7378310376925276,0.8550204279410621,0.46513278565689686,64
0.3117117012897658,0.7378310376925276,0.8460425372005845,0.46513278565689686,65
0.3117117012897658,0.7378310376925276,0.8364640432531015,0.46513278565689686,66
0.3117117012897658,0.7378310376925276,0.8262631806642057,0.46513278565689686,67
0.3117117012897658,0.7378310376925276,0.8154159364031855,0.46513278565689686,68
0.3117117012897658,0.7378310376925276,0.8038957923472501,0.46513278565689686,69
0.3117117012897658,0.7378310376925276,0.7916734336999424,0.46513278565689686,70
0.3117117012897658,0.7378310376925276,0.778716421489003,0.46513278565689686,71
0.3117117012897658,0.7378310376925276,0.7649888276398621,0.46513278565689686,72
0.3117117012897658,0.7378310376925276,0.7504508315446226,0.46513278565689686,73
0.3117117012897658,0.7378310376925276,0.7350568148099105,0.46513278565689686,74
0.3117117012897658,0.7378310376925276,0.718754971894025,0.46513278565689686,75
0.3117117012897658,0.7378310376925276,0.7014869449617712,0.46513278565689686,76
0.3117117012897658,0.7378310376925276,0.6831874910567783,0.46513278565689686,77
0.3117117012897658,0.7378310376925276,0.6637841905462124,0.46513278565689686,78
0.3117117012897658,0.7378310376925276,0.6431972066817568,0.46513278565689686,79
0.3117117012897658,0.7378310376925276,0.6213391070396415,0.46513278565689686,80
0.3117117012897658,0.7378310376925276,0.5981147585464425,0.46513278565689686,81
0.3117117012897658,0.7378310376925276,0.573421308760628,0.46513278565689686,82
0.3117117012897658,0.7378310376925276,0.5466813867600431,0.46513278565689686,83
0.3117117012897658,0.7378310376925276,0.5178482124481041,0.46513278565689686,84
0.3117117012897658,0.7378310376925276,0.4868816198977384,0.46513278565689686,85
0.3117117012897658,0.7378310376925276,0.4537489676275471,0.46513278565689686,86
0.3117117012897658,0.7378310376925276,0.41842610112387413,0.46513278565689686,87
0.3117117012897658,0.7378310376925276,0.38089836722532217,0.46513278565689686,88
0.3117117012897658,0.7378310376925276,0.34116167958380356,0.46513278565689686,89
0.3117117012897658,0.7378310376925276,0.2992236339715723,0.46513278565689686,90
0.3117117012897658,0.7378310376925276,0.255104671715211,0.46513278565689686,91


==> load_study_K_Kmax_300_d_10_rho_0.9.txt <==
G,K,L,R
0.9190809190809192,11,0.9393460354438818,0.9190809190809192
0.8529896327252272,12,0.9114753308016378,0.8532466275031452
0.7980413950815445,13,0.9014530124815705,0.7990576362671
0.7516958009311762,14,0.9009811165389295,0.7540225197916892
0.7121302206457789,15,0.9055049893066089,0.7162852908446069
0.6780000770730135,16,0.9125002347584857,0.6844319812361166
0.6482911808262218,17,0.9205562145436438,0.6573664014168097
0.6222241524505215,18,0.928883511010111,0.6342273455350401
0.5991903623497749,19,0.9370446275211118,0.6143313807295968
0.5787077936668654,20,0.9448040053584789,0.5971319388146372
0.5603899218647957,21,0.9519984110783342,0.582189170934213
0.5439233311766403,22,0.9585496672949375,0.5691575142509757
0.5290513312487299,23,0.9644289217961406,0.5577530996917386
0.5155617776544653,24,0.9696359485057114,0.5477412079650855
0.5032778902953099,25,0.9741869216343411,0.5389265626119004
0.4920512438100438,26,0.9781070985719889,0.531145747621665
0.48175635431449376,27,0.9814264112924744,0.5242612395270609
0.47228645474348074,28,0.9841768117260757,0.5181566806399912
0.4635501658040104,29,0.9863906888094669,0.51273311502714
0.4554688491921777,30,0.9880999460362899,0.5079059764416604
0.4479744858195196,31,0.9893354876661807,0.5036026667109111
0.4410079618320884,32,0.9901268576886558,0.49976059971154396
0.434517674136877,33,0.9905020633709921,0.49632562329934915
0.42845838829579824,34,0.9904875143465192,0.49325072279747517
0.4227902972669514,35,0.9901080327674714,0.4904949504661723
0.41747824112496984,36,0.9893869058518191,0.48802253719989597
0.4124910566651446,37,0.9883459623786509,0.48580215185432657
0.4078010324585128,38,0.9870056613338252,0.4838062807371517
0.40338345002611126,39,0.985385185243537,0.48201070537492524
0.39921619573602524,40,0.9835025335657439,0.4803940610477674
0.39527943108500807,41,0.9813746133570781,0.4789374620321662
0.3915553114190852,42,0.9790173256321587,0.4776241822148177
0.3880277450316193,43,0.9764456463262856,0.47643938189545365
0.38468218606997545,44,0.9736737013442089,0.4753698732938831
0.3815054558713718,45,0.9707148355472388,0.4744039186196132
0.3784855883015594,46,0.9675816757650032,0.4735310556433595
0.375611695437635,47,0.9642861880615894,0.472741946583034
0.37287385055771605,48,0.9608397295691451,0.4720282468250289
0.37026298590565077,49,0.9572530952456374,0.47138249057836534
0.3677708031119304,50,0.9535365599315015,0.47079799103086056
0.365389694490887,51,0.9496999160814849,0.47026875296373805
0.363112673713545,52,0.945752507539568,0.46978939610045245
0.36093331458657635,53,0.9417032597104916,0.4693550877299856
0.35884569685971623,54,0.9375607064629072,0.4689614833647981
0.35684435814397547,55,0.9333330140787037,0.4686046743771079
0.3549242511568107,56,0.9290280025418115,0.4682811417107673
0.3530807056227448,57,0.9246531644386538,0.46798771489504615
0.3513093942525206,58,0.9202156817219201,0.46772153569537184
0.34960630230378625,59,0.9157224405697921,0.46748002582799786
0.3479677002940157,60,0.911180044554194,0.4672608582435455
0.3463901194939103,61,0.9065948263143172,0.46706193155064385
0.3448703298785646,62,0.9019728579153438,0.46688134720744723
0.3434053202555768,63,0.8973199600571197,0.46671738915715794
0.3419922803251881,64,0.8926417102833418,0.4665685056251335
0.3406285844583708,65,0.8879434503285444,0.4664332928307987
0.33931177700533255,66,0.8832302927278488,0.46631048039828255
0.3380395589698294,67,0.8785071268027842,0.4661989182762234
0.33680977590449307,68,0.8737786241257175,0.46609756500014227
0.33562040689957917,69,0.869049243555173,0.4660054771507046
0.33446955455246896,70,0.8643232359248456,0.46592179987850485
0.3333554358182661,71,0.8596046484600781,0.4658457583811044
0.3322763736531761,72,0.8548973289871564,0.4657766502312178
0.33123078937227235,73,0.8502049299928942,0.4657138384664667
0.33021719565194224,74,0.8455309125844845,0.4656567453612173
0.3292341901149329,75,0.8408785503927156,0.4656048468098757
0.32828044944261225,76,0.8362509334550929,0.4655576672588148
0.32735472396497245,77,0.8316509721094032,0.4655147751309655
0.3264558326840982,78,0.8270814009226285,0.4654757786931616
0.32558265869143554,79,0.8225447826749349,0.46544032232168275
0.32473414494325703,80,0.8180435124137221,0.4654080831261686
0.3239092903623409,81,0.813579821588353,0.46537876789627913
0.3231071462370755,82,0.8091557822722865,0.46535211033919555
0.3223268128920579,83,0.8047733114757673,0.4653278685793631
0.32156743660679016,84,0.8004341755490911,0.4653058228948242
0.3208282067613382,85,0.7961399946737273,0.4652857736671091
0.3201083531898428,86,0.7918922474361246,0.4652675395239852
0.31940714372457346,87,0.7876922754770254,0.4652509556564587
0.3187238819148394,88,0.7835412882073645,0.46523587229328184
0.3180579049065184,89,0.7794403675804363,0.4652221533178893
0.31740858146926676,90,0.7753904729089126,0.4652096750141768
0.31677531015964505,91,0.7713924457144615,0.4651983249288776
0.31615751760944544,92,0.7674470145971499,0.46518800083948936
0.31555465692945706,93,0.7635548001114824,0.46517860981778203
0.31496620621975946,94,0.7597163196357922,0.4651700673798843
0.3143916671784067,95,0.7559319922217961,0.4651622967148199
0.3138305638010652,96,0.7522021434113341,0.4651552279841362
0.3132824411647975,97,0.7485270100077235,0.46514879768599626
0.31274686428975834,98,0.7449067447896711,0.4651429480777041
0.31222341707308954,99,0.7413414211562952,0.4651376266512437
0.3117117012897658,100,0.7378310376925276,0.46513278565689686
0.31121133565558046,101,0.7343755226449566,0.46512838167049114
0.31072195494784294,102,0.7309747382989746,0.46512437520023636
0.3102432091797144,103,0.7276284852489932,0.46512073032949697
0.3097747628244362,104,0.7243365065543705,0.4651174143921825
0.3093162940859947,105,0.7210984917745762,0.46511439767775636
0.3088674942130377,106,0.7179140808780619,0.4651116531631345
0.30842806685310376,107,0.7147828680201483,0.46510915626900995
0.30799772744444864,108,0.7117044051861317,0.4651068846383576
0.30757620264296043,109,0.7086782056966473,0.46510481793508945
0.30716322978184235,110,0.7057037475731253,0.46510293766101757
0.30675855636191607,111,0.7027804767619243,0.4651012269894449
0.30636193957055413,112,0.6999078102164867,0.46509967061387364
0.30597314582739854,113,0.6970851388374728,0.4650982546104416
0.30559195035515635,114,0.6943118302715072,0.465096966312845
0.3052181367738816,115,0.6915872315696933,0.46509579419859864
0.3048514967172724,116,0.6889106717076167,0.46509472778561195
0.3044918294696107,117,0.6862814639689857,0.4650937575381335
0.3041389416220713,118,0.6836989081954982,0.46509287478121825
0.30379264674721596,119,0.6811622929058836,0.46509207162293814
0.3034527650905651,120,0.6786708972874009,0.46509134088363524
0.30311912327822305,121,0.6762239930633165,0.46509067603157855
0.3027915540395939,122,0.6738208462401615,0.46509007112444134
0.3024698959442972,123,0.6714607187387182,0.4650895207560714
0.3021539931524458,124,0.6691428699128595,0.46508902000807717
0.30184369517751064,125,0.666866557960465,0.46508856440578833
0.3015388566610389,126,0.6646310412307411,0.4650881498781993
0.30123933715855045,127,0.6624355794322837,0.46508777272153107
0.300945000935971,128,0.660279434746298,0.46508742956608723
0.30065571677601044,129,0.6581618728493371,0.4650871173461042
0.30037135779392576,130,0.6560821638499275,0.4650868332723215
0.3000918012621466,131,0.6540395831433985,0.46508657480703525
0.29981692844327457,132,0.6520334121891542,0.4650863396413998
0.29954662443099583,133,0.6500629392145761,0.46508612567477986
0.29928077799847697,134,0.64812745984962,0.4650859309959671
0.2990192814538391,135,0.6462262776960989,0.4650857538660937
0.29876203050233113,136,0.6443587048355046,0.4650855927030852
0.2985089241148442,137,0.6425240622791198,0.4650854460675188
0.2982598644024335,138,0.6407216803640285,0.46508531264975717
0.2980147564965312,139,0.6389508990985223,0.46508519125824316
0.29777350843455197,140,0.6372110684602326,0.465085080808851
0.2975360310506165,141,0.6355015486502272,0.46508498031519735
0.2973022378711249,142,0.6338217103061172,0.4650848888798275
0.2970720450149357,143,0.6321709346771288,0.4650848056861971
0.29684537109791537,144,0.6305486137639306,0.4650847299913747
0.2966221371416386,145,0.6289541504258683,0.4650846611194054
0.2964022664860324,146,0.6273869584581444,0.46508459845527156
0.29618568470576695,147,0.6258464626413213,0.46508454143939826
0.2959723195302092,148,0.6243320987654208,0.4650844895626547
0.2957621007667646,149,0.6228433136307447,0.4650844423618067
0.2955549602274411,150,0.6213795650274422,0.4650843994153772
0.2953508316584804,151,0.6199403216957026,0.46508436033988365
0.2951496506729092,152,0.6185250632683721,0.46508432478641165
0.2949513546858701,153,0.6171332801976416,0.46508429243749805
0.29475588285260096,154,0.6157644736673911,0.46508426300429667
0.29456317600893833,155,0.6144181554926362,0.4650842362239981
0.2943731766142247,156,0.6130938480074468,0.46508421185748205
0.29418582869651144,157,0.6117910839426145,0.4650841896871827
0.2940010777999475,158,0.6105094062942461,0.4650841695151452
0.29381887093425424,159,0.6092483681843847,0.46508415116125784
0.293639156526194,160,0.6080075327146813,0.46508413446164343
0.2934618843729379,161,0.6067864728140625,0.46508411926719684
0.2932870055972503,162,0.6055847710812644,0.46508410544225187
0.29311447260440615,163,0.6044020196230431,0.46508409286337116
0.2929442390407657,164,0.6032378198888041,0.46508408141824353
0.29277625975393284,165,0.6020917825023333,0.4650840710046808
0.29261049075442613,166,0.6009635270912621,0.46508406152970544
0.2924468891787984,167,0.5998526821148343,0.4650840529087201
0.2922854132541397,168,0.5987588846905069,0.46508404506475337
0.2921260222639057,169,0.5976817804198596,0.4650840379277709
0.2919686765150131,170,0.5966210232142576,0.4650840314340509
0.29181333730614833,171,0.5955762751206524,0.46508402552561473
0.29165996689723955,172,0.5945472061478897,0.4650840201497108
0.2915085284800394,173,0.5935334940938409,0.4650840152583399
0.29135898614977496,174,0.5925348243736551,0.46508401080783185
0.29121130487781943,175,0.5915508898493881,0.46508400675845
0.291065450485342,176,0.5905813906612448,0.46508400307404124
0.29092138961789715,177,0.5896260340606374,0.46508399972170966
0.29077908972091404,178,0.5886845342452504,0.4650839966715251
0.2906385190160482,179,0.587756612196263,0.4650839938962548
0.29049964647836296,180,0.5868419955178801,0.46508399137112033
0.2903624418143048,181,0.585940418279282,0.4650839890735768
0.2902268754404422,182,0.5850516208591106,0.46508398698311143
0.2900929184629363,183,0.584175349792564,0.46508398508105997
0.2899605426577152,184,0.5833113576211894,0.4650839833504413
0.28982972045132394,185,0.582459402745424,0.46508398177580285
0.28970042490242337,186,0.5816192492799354,0.46508398034308707
0.28957262968391306,187,0.5807906669117984,0.4650839790395024
0.28944630906565216,188,0.5799734307615337,0.46508397785340916
0.28932143789775877,189,0.5791673212470305,0.4650839767742192
0.2891979915944611,190,0.5783721239503548,0.46508397579229627
0.2890759461184831,191,0.5775876294874511,0.46508397489887415
0.2889552779659417,192,0.5768136333807331,0.46508397408597624
0.28883596415173735,193,0.5760499359345409,0.4650839733463445
0.28871798219541933,194,0.5752963421134689,0.46508397267337614
0.28860131010750834,195,0.5745526614235151,0.4650839720610621
0.2884859263762571,196,0.5738187077960554,0.46508397150393593
0.2883718099548363,197,0.5730942994745905,0.46508397099702364
0.28825894024892734,198,0.5723792589042366,0.46508397053579914
0.288147297104708,199,0.5716734126239373,0.4650839701161448
0.28803686079721663,200,0.5709765911613365,0.465083969734314
0.28792761201908124,201,0.5702886289302885,0.46508396938689706
0.28781953186959947,202,0.5696093641309543,0.46508396907079347
0.28771260184415826,203,0.568938638652438,0.4650839687831799
0.2876068038239793,204,0.568276297977923,0.4650839685214887
0.2875021200661806,205,0.5676221910922579,0.46508396828338405
0.2873985331941406,206,0.5669761703919388,0.4650839680667395
0.2872960261881572,207,0.5663380915974519,0.4650839678696212
0.28719458237638756,208,0.5657078136679138,0.4650839676902691
0.2870941854260623,209,0.5650851987179687,0.46508396752708203
0.28699481933496335,210,0.564470111936888,0.465083967378603
0.28689646842315464,211,0.5638624215098292,0.4650839672435061
0.2867991173249596,212,0.5632619985411922,0.46508396712058564
0.2867027509811758,213,0.5626687169800383,0.46508396700874427
0.2866073546315183,214,0.5620824535475158,0.4650839669069826
0.2865129138072839,215,0.5615030876662366,0.46508396681439285
0.2864194143242297,216,0.56093050139157,0.46508396673014835
0.28632684227565836,217,0.5603645793447978,0.4650839666534969
0.2862351840257023,218,0.5598052086480783,0.4650839665837536
0.2861444262028017,219,0.5592522788611898,0.4650839665202965
0.28605455569336885,220,0.5587056819199868,0.46508396646255906
0.2859655596356321,221,0.5581653120765394,0.4650839664100249
0.2858774254136562,222,0.5576310658409084,0.46508396636222604
0.285790140651529,223,0.5571028419245049,0.465083966318735
0.2857036932077132,224,0.5565805411850058,0.4650839662791639
0.28561807116955584,225,0.5560640665727686,0.46508396624315973
0.285533262847949,226,0.5555533230787149,0.4650839662104001
0.2854492567721415,227,0.555048217683641,0.4650839661805933
0.2853660416846903,228,0.5545486593089106,0.46508396615347286
0.28528360653655394,229,0.5540545587684992,0.4650839661287968
0.2852019404823166,230,0.5535658287223477,0.4650839661063449
0.28512103287554597,231,0.5530823836309899,0.4650839660859164
0.28504087326427396,232,0.5526041397114203,0.46508396606732927
0.28496145138660073,233,0.5521310148941628,0.4650839660504174
0.28488275716641664,234,0.5516629287815136,0.4650839660350296
0.2848047807092388,235,0.5511998026069165,0.465083966021029
0.2847275122981586,236,0.5507415591954471,0.46508396600829033
0.28465094238989574,237,0.5502881229253642,0.4650839659966994
0.28457506161095875,238,0.549839419690715,0.4650839659861533
0.2844998607539035,239,0.5493953768649406,0.46508396597655793
0.2844253307736923,240,0.5489559232654733,0.46508396596782725
0.2843514627841465,241,0.5485209891192916,0.4650839659598835
0.284278248054492,242,0.5480905060293968,0.46508396595265544
0.28420567800599333,243,0.5476644069421973,0.4650839659460792
0.2841337442086753,244,0.5472426261157682,0.4650839659400955
0.2840624383781283,245,0.5468250990889599,0.46508396593465096
0.2839917523723943,246,0.5464117626513352,0.4650839659296977
0.2839216781889345,247,0.5460025548139096,0.4650839659251902
0.2838522079616705,248,0.545597414780669,0.4650839659210895
0.28378333395810384,249,0.5451962829208491,0.46508396591735807
0.28371504857650454,250,0.5447991007419435,0.46508396591396295
0.2836473443431717,251,0.5444058108634351,0.465083965910874
0.28358021390976257,252,0.5440163569912142,0.46508396590806345
0.2835136500506872,253,0.5436306838926732,0.46508396590550616
0.2834476456605674,254,0.5432487373724582,0.46508396590317913
0.28338219375175955,255,0.5428704642488514,0.4650839659010622
0.2833172874519365,256,0.5424958123307789,0.4650839658991359
0.2832529200017299,257,0.5421247303954088,0.46508396589738327
0.2831890847524288,258,0.5417571681663405,0.46508396589578854
0.2831257751637352,259,0.541393076292357,0.4650839658943374
0.2830629848015726,260,0.5410324063267251,0.46508396589301726
0.2830007073359483,261,0.5406751107070347,0.46508396589181583
0.28293893653886615,262,0.540321142735554,0.46508396589072315
0.2828776662822895,263,0.5399704565600875,0.46508396588972883
0.28281689053615294,264,0.5396230071553312,0.4650839658888239
0.2827566033664196,265,0.5392787503046945,0.46508396588800077
0.2826967989331868,266,0.5389376425825922,0.4650839658872516
0.2826374714888334,267,0.5385996413371825,0.4650839658865699
0.28257861537621315,268,0.5382647046735445,0.46508396588594997
0.28252022502688845,269,0.5379327914372762,0.4650839658853857
0.28246229495940467,270,0.5376038611985106,0.4650839658848724
0.2824048197776071,271,0.537277874236329,0.46508396588440515
0.2823477941689944,272,0.5369547915235656,0.4650839658839801
0.2822912129031095,273,0.536634574711991,0.4650839658835935
0.2822350708299698,274,0.5363171861178656,0.4650839658832417
0.2821793628785307,275,0.5360025887078469,0.46508396588292156
0.28212408405518574,276,0.5356907460852516,0.4650839658826304
0.28206922944229923,277,0.5353816224766504,0.4650839658823652
0.28201479419677333,278,0.5350751827187956,0.46508396588212425
0.2819607735486465,279,0.5347713922458674,0.4650839658819047
0.2819071627997238,280,0.5344702170770322,0.46508396588170486
0.2818539573222372,281,0.5341716238043037,0.46508396588152345
0.2818011525575364,282,0.5338755795806968,0.4650839658813582
0.2817487440148078,283,0.533582052108673,0.4650839658812078
0.2816967272698226,284,0.5332910096288572,0.46508396588107115
0.2816450979637116,285,0.5330024209090327,0.4650839658809463
0.2815938518017677,286,0.5327162552333943,0.4650839658808332
0.28154298455227356,287,0.5324324823920622,0.46508396588073025
0.2814924920453561,288,0.5321510726708435,0.4650839658806365
0.2814423701718643,289,0.5318719968412364,0.46508396588055123
0.28139261488227285,290,0.5315952261506719,0.4650839658804736
0.28134322218560714,291,0.5313207323129873,0.4650839658804028
0.2812941881483945,292,0.531048487499118,0.46508396588033857
0.281245508893635,293,0.5307784643280138,0.46508396588028006
0.2811971805997949,294,0.5305106358577636,0.46508396588022677
0.2811491994998235,295,0.5302449755769277,0.4650839658801786
0.28110156188018687,296,0.529981457396073,0.4650839658801343
0.28105426407992656,297,0.5297200556394995,0.4650839658800942
0.28100730248973377,298,0.5294607450371626,0.46508396588005807
0.2809606735510458,299,0.5292035007167771,0.46508396588002476
0.2809143737551609,300,0.528948298196107,0.4650839658799946


==> load_study_d_K_100_rho_0.9.txt <==
G,L,R,d
10.000000000000002,10.000000000000004,10.000000000000007,1
1.765103309670329,2.657257506142586,2.5643710705766227,2
1.0550475349072892,1.7397152802741027,1.61142895912729,3
0.7634842462439367,1.339627560896037,1.185817828826773,4
0.6033802339663031,1.1166018556766626,0.9405897029663385,5
0.5020561187065669,0.9774232141833494,0.7802494711995845,6
0.4321898103726739,0.8849277066304678,0.6669597174204449,7
0.3811484372089735,0.8206511216189174,0.5825643872139583,8
0.34227187113099056,0.7738780715071433,0.5172241093341738,9
0.3117117012897658,0.7378310376925276,0.46513278565689686,10
0.28708762107579094,0.7081686541272569,0.4226402103990349,11
0.2668477625431825,0.6822167186721635,0.3873353196330314,12
0.2499369340420538,0.6584336864071919,0.35756054406281673,13
0.23561257664936336,0.6360009387316813,0.3321377128873303,14
0.22333695934813658,0.614525895677993,0.31020533321017824,15
0.21271112715497517,0.5938461732447787,0.29111790296697415,16
0.2034328705094836,0.5739115100831825,0.27438139674413914,17
0.1952691018603242,0.5547182044884194,0.2596106641494169,18
0.1880371869126207,0.5362756730149401,0.2465005396874543,19
0.18159201630627397,0.5185911898971493,0.23480577831274346,20
0.17581685820764828,0.5016642215948914,0.22432681646453953,21
0.17061676145223462,0.48548544276554395,0.21489946676574967,22
0.1659137162627892,0.47003778333689783,0.20638732482888866,23
0.16164304942092741,0.4552981586127975,0.19867608218519742,24
0.15775070149889908,0.4412392461541803,0.19166920286806313,25
0.15419114424289856,0.4278310448513569,0.18528459173147765,26
0.15092576917433906,0.4150421358325263,0.17945199505895582,27
0.1479216275794141,0.40284064934723807,0.17411094954175987,28
0.14515043566382843,0.39119497541856413,0.1692091473055579,29
0.14258778201028416,0.38007426572919945,0.16470112039553067,30
0.1402124909489112,0.36944877254863645,0.1605471732081281,31
0.13800610722084494,0.3592900640744688,0.15671250927266678,32
0.13595247582861802,0.34957114807927053,0.15316651178547672,33
0.13403739719538071,0.34026652882499797,0.1498821468468014,34
0.13224834236004843,0.33135221599049275,0.14683546566312222,35
0.13057421637418617,0.32280569582828617,0.14400518805398813,36
0.12900516065806356,0.3146058774857478,0.14137235170018772,37
0.1275323870435403,0.30673303000065383,0.13892001434782117,38
0.12614803774153277,0.2991687143768127,0.1366329997127917,39
0.12484506663814342,0.2918957129820262,0.13449767979605348,40
0.12361713823091326,0.28489795814119734,0.1325017877428539,41
0.12245854122742139,0.2781604614060107,0.13063425646778398,42
0.12136411438882136,0.2716692446200655,0.1288850791144655,43
0.12032918264542201,0.26541127358542815,0.12724518808830027,44
0.11934950186609175,0.2593743948776537,0.12570634993765786,45
0.11842121094782701,0.25354727614691885,0.12426107379483214,46
0.11754079012133782,0.2479193500736763,0.12290253144577774,47
0.11670502455454859,0.24248076200503507,0.12162448739364148,48
0.11591097248744493,0.23722232116465386,0.12042123752777552,49
0.11515593725568514,0.2321354551758047,0.11928755521662619,50
0.11443744266228999,0.22721216741292133,0.11821866380398492,51
0.11375321124081109,0.22244465092805102,0.1172102874796649,52
0.1131011450230507,0.21782529259637365,0.11625850041016154,53
0.1124793084823542,0.2133470006352677,0.11535967353498676,54
0.1118859133718717,0.20900316184545822,0.11451044670346945,55
0.11131930521771434,0.204787603057018,0.11370770415026635,56
0.1107779512609975,0.2006945563106991,0.11294855283427808,57
0.11026042967149574,0.19671862736706014,0.11223030323823416,58
0.10976541987994243,0.19285476718916397,0.11155045228760467,59
0.10929169389663343,0.1890982460906774,0.11090666809943031,60
0.10883810850155096,0.1854446302812185,0.1102967763155828,61
0.10840359820620576,0.1818897605757539,0.10971874781209344,62
0.10798716890021942,0.1784297330656442,0.1091706876075499,63
0.10758789210667057,0.17506088157630775,0.1086508248200404,64
0.1072048997796941,0.17177976176109436,0.10815750354446274,65
0.10683737958598485,0.16858313670344965,0.10768917454085271,66
0.10648457061891274,0.16546796392038401,0.10724438764026088,67
0.10614575950006985,0.16243138368020568,0.10682178478808191,68
0.1058202768283787,0.15947070856704246,0.10642009365600645,69
0.1055074939415108,0.15658341424449415,0.10603812176325979,70
0.1052068199583947,0.15376713139158482,0.10567475105579113,71
0.10491769907511313,0.15101963880689992,0.10532893289882812,72
0.10463960808957344,0.14833885770252803,0.10499968344391097,73
0.10437205413304135,0.14572284723958218,0.10468607933634297,74
0.10411457258900694,0.14316980139355634,0.10438725373308133,75
0.10386672518194702,0.1406780472830823,0.10410239260456607,76
0.1036280982203977,0.1382460451532474,0.10383073129694467,77
0.10339830098038597,0.13587239027926853,0.10357155133368347,78
0.10317696421671704,0.1335558171546833,0.10332417743772995,79
0.1029637387908999,0.13129520645978204,0.10308797475726661,80
0.10275829440563568,0.12908959548437055,0.10286234627972123,81
0.10256031843681139,0.12693819292384856,0.10264673042011407,82
0.10236951485484966,0.12484039930803242,0.10244059877106151,83
0.10218560322807638,0.12279583480123425,0.10224345400284572,84
0.1020083178014961,0.12080437679480341,0.10205482790292623,85
0.10183740664501653,0.1188662106987086,0.10187427954512693,86
0.1016726308657507,0.11698189878011117,0.10170139357950089,87
0.10151376387955312,0.1151524740348116,0.1015357786345661,88
0.10136059073742414,0.11337956929493197,0.1013770658242283,89
0.10121290750284703,0.11166559669192659,0.10122490735227384,90
0.10107052067651379,0.11001400022137378,0.1010789752078305,91
0.10093324666525118,0.10842961617474534,0.10093895994566583,92
0.10080091129228073,0.10691919541762852,0.1008045695456244,93
0.10067334934624222,0.10549217256453643,0.10067552834590422,94
0.10055040416667918,0.10416181751628803,0.10055157604523766,95
0.10043192726393188,0.10294698516020176,0.10043246676938339,96
0.10031777797161065,0.10187479631082744,0.10031796819764753,97
0.10020782313003095,0.1009846903236454,0.10020786074544549,98
0.10010193679918453,0.10033394049787495,0.10010193679918453,99
0.10000000000000002,0.10000000000000002,0.10000000000000002,100


==> load_study_rho_K_100_d_10.txt <==
G,L,R,rho
0.10005515797198551,0.10008253082271855,0.10007757264189303,0.001
0.10011039440868977,0.10016520713030466,0.10015527366606904,0.002
0.10016570949688222,0.10024802932456878,0.10023310340496583,0.003
0.10022110342396248,0.10033099780884426,0.10031106219220134,0.004
0.10027657637796315,0.10041411298799471,0.10038915036257891,0.005
0.10033212854755265,0.10049737526842142,0.10046736825209276,0.006
0.10038776012203782,0.10058078505807072,0.10054571619793334,0.007
0.10044347129136699,0.10066434276644154,0.10062419453849274,0.008
0.10049926224613268,0.10074804880459304,0.10070280361337011,0.009000000000000001
0.10055513317757428,0.10083190358515201,0.10078154376337728,0.010000000000000002
0.10061108427758124,0.10091590752232062,0.10086041533054424,0.011
0.1006671157386957,0.10100006103188404,0.10093941865812457,0.012
0.10072322775411541,0.10108436453121826,0.1010185540906012,0.013000000000000001
0.10077942051769671,0.10116881843929769,0.10109782197369183,0.014000000000000002
0.10083569422395737,0.10125342317670309,0.10117722265435468,0.015
0.10089204906807961,0.10133817916562944,0.10125675648079432,0.016
0.10094848524591292,0.10142308682989375,0.1013364238024671,0.017
0.1010050029539772,0.10150814659494305,0.10141622497008704,0.018000000000000002
0.10106160238946559,0.10159335888786256,0.10149616033563155,0.019000000000000003
0.1011182837502475,0.10167872413738337,0.10157623025234713,0.02
0.10117504723487176,0.1017642427738908,0.10165643507475568,0.021
0.10123189304256944,0.10184991522943267,0.10173677515865963,0.022000000000000002
0.10128882137325709,0.1019357419377271,0.10181725086114851,0.023
0.10134583242753965,0.10202172333417106,0.1018978625406044,0.024
0.1014029264067137,0.10210785985584861,0.10197861055670829,0.025
0.10146010351277031,0.10219415194153905,0.10205949527044571,0.026000000000000002
0.10151736394839851,0.1022806000317257,0.10214051704411309,0.027000000000000003
0.10157470791698808,0.1023672045686039,0.10222167624132363,0.028
0.10163213562263294,0.10245396599608984,0.10230297322701343,0.029
0.10168964727013419,0.10254088475982884,0.10238440836744775,0.030000000000000002
0.10174724306500334,0.10262796130720425,0.10246598203022701,0.031
0.1018049232134655,0.10271519608734583,0.1025476945842931,0.032
0.10186268792246264,0.10280258955113859,0.10262954639993559,0.033
0.10192053739965681,0.10289014215123142,0.10271153784879804,0.034
0.10197847185343333,0.10297785434204608,0.10279366930388432,0.035
0.10203649149290421,0.10306572657978598,0.1028759411395649,0.036000000000000004
0.10209459652791136,0.10315375932244499,0.10295835373158321,0.037000000000000005
0.10215278716902984,0.10324195302981656,0.10304090745706222,0.038
0.10221106362757133,0.10333030816350262,0.10312360269451076,0.039
0.10226942611558737,0.10341882518692286,0.10320643982383004,0.04
0.10232787484587279,0.10350750456532361,0.10328941922632019,0.041
0.1023864100319691,0.1035963467657871,0.10337254128468686,0.042
0.10244503188816785,0.10368535225724092,0.10345580638304776,0.043000000000000003
0.10250374062951406,0.1037745215104671,0.10353921490693943,0.044000000000000004
0.10256253647180974,0.1038638549981114,0.10362276724332381,0.045
0.1026214196316173,0.10395335319469301,0.10370646378059495,0.046
0.10268039032626299,0.10404301657661376,0.10379030490858579,0.047
0.10273944877384053,0.10413284562216797,0.10387429101857516,0.048
0.1027985951932145,0.10422284081155152,0.1039584225032942,0.049
0.10285782980402398,0.10431300262687224,0.10404269975693363,0.05
0.10291715282668606,0.10440333155215877,0.10412712317515047,0.051000000000000004
0.10297656448239949,0.10449382807337117,0.10421169315507506,0.052000000000000005
0.1030360649931481,0.10458449267841,0.10429641009531801,0.053000000000000005
0.10309565458170476,0.10467532585712687,0.1043812743959773,0.054
0.10315533347163476,0.10476632810133402,0.10446628645864543,0.055
0.10321510188729942,0.1048574999048141,0.10455144668641611,0.056
0.10327496005386014,0.10494884176333118,0.10463675548389215,0.057
0.10333490819728164,0.10504035417463968,0.10472221325719196,0.058
0.10339494654433615,0.10513203763849566,0.10480782041395731,0.059000000000000004
0.10345507532260675,0.10522389265666618,0.10489357736336014,0.060000000000000005
0.10351529476049144,0.10531591973294042,0.10497948451611055,0.061
0.10357560508720683,0.10540811937313944,0.1050655422844633,0.062
0.10363600653279188,0.10550049208512709,0.10515175108222607,0.063
0.10369649932811188,0.10559303837882045,0.10523811132476643,0.064
0.10375708370486227,0.10568575876620005,0.10532462342901935,0.065
0.10381775989557235,0.10577865376132124,0.105411287813495,0.066
0.10387852813360952,0.10587172388032416,0.10549810489828625,0.067
0.10393938865318293,0.10596496964144504,0.10558507510507595,0.068
0.1040003416893475,0.10605839156502703,0.10567219885714525,0.069
0.10406138747800796,0.10615199017353084,0.10575947657938076,0.07
0.1041225262559228,0.10624576599154613,0.10584690869828269,0.07100000000000001
0.10418375826070829,0.10633971954580212,0.10593449564197241,0.07200000000000001
0.10424508373084253,0.10643385136517916,0.10602223784020054,0.07300000000000001
0.10430650290566944,0.10652816198071993,0.10611013572435461,0.074
0.10436801602540303,0.1066226519256403,0.10619818972746727,0.075
0.10442962333113141,0.10671732173534108,0.10628640028422406,0.076
0.10449132506482081,0.10681217194741933,0.10637476783097169,0.077
0.10455312146931998,0.10690720310168,0.10646329280572597,0.078
0.10461501278836417,0.10700241574014727,0.10655197564817999,0.079
0.1046769992665795,0.10709781040707614,0.10664081679971227,0.08
0.10473908114948713,0.10719338764896473,0.10672981670339528,0.081
0.10480125868350737,0.10728914801456517,0.10681897580400317,0.082
0.10486353211596432,0.10738509205489644,0.10690829454802087,0.083
0.10492590169508981,0.10748122032325569,0.1069977733836518,0.084
0.10498836767002799,0.10757753337523031,0.10708741276082652,0.085
0.10505093029083955,0.10767403176871036,0.10717721313121156,0.08600000000000001
0.10511358980850621,0.10777071606390044,0.1072671749482175,0.08700000000000001
0.10517634647493504,0.10786758682333222,0.1073572986670077,0.08800000000000001
0.10523920054296294,0.1079646446118764,0.10744758474450723,0.089
0.10530215226636118,0.10806188999675564,0.10753803363941111,0.09
0.10536520189983971,0.10815932354755664,0.10762864581219336,0.091
0.10542834969905189,0.1082569458362429,0.10771942172511578,0.092
0.10549159592059887,0.10835475743716742,0.10781036184223677,0.093
0.10555494082203426,0.10845275892708535,0.10790146662942007,0.094
0.10561838466186875,0.10855095088516678,0.10799273655434405,0.095
0.10568192769957459,0.10864933389300997,0.10808417208651047,0.096
0.10574557019559042,0.10874790853465385,0.10817577369725377,0.097
0.10580931241132585,0.10884667539659154,0.1082675418597498,0.098
0.10587315460916617,0.10894563506778329,0.10835947704902558,0.099
0.10593709705247722,0.10904478813966985,0.10845157974196798,0.1
0.10600114000560996,0.10914413520618557,0.10854385041733342,0.101
0.1060652837339054,0.10924367686377234,0.10863628955575709,0.10200000000000001
0.10612952850369937,0.10934341371139256,0.10872889763976214,0.10300000000000001
0.10619387458232746,0.10944334635054292,0.10882167515376953,0.10400000000000001
0.10625832223812971,0.10954347538526824,0.10891462258410721,0.10500000000000001
0.1063228717404558,0.10964380142217524,0.1090077404190201,0.106
0.10638752335966974,0.10974432507044624,0.10910102914867925,0.107
0.10645227736715493,0.10984504694185318,0.1091944892651918,0.108
0.10651713403531936,0.10994596765077184,0.10928812126261091,0.109
0.10658209363760024,0.1100470878141959,0.10938192563694508,0.11
0.10664715644846935,0.11014840805175097,0.10947590288616868,0.111
0.10671232274343817,0.11024992898570934,0.1095700535102312,0.112
0.10677759279906278,0.11035165124100427,0.10966437801106786,0.113
0.10684296689294924,0.11045357544524413,0.10975887689260935,0.114
0.10690844530375862,0.11055570222872775,0.10985355066079193,0.115
0.10697402831121224,0.11065803222445855,0.10994839982356773,0.116
0.10703971619609712,0.1107605660681597,0.1100434248909151,0.117
0.10710550924027092,0.11086330439828887,0.11013862637484857,0.11800000000000001
0.10717140772666754,0.11096624785605314,0.11023400478942977,0.11900000000000001
0.10723741193930235,0.11106939708542467,0.11032956065077722,0.12000000000000001
0.1073035221632776,0.1111727527331554,0.11042529447707745,0.121
0.1073697386847878,0.1112763154487924,0.11052120678859519,0.122
0.10743606179112519,0.11138008588469359,0.11061729810768409,0.123
0.10750249177068529,0.1114840646960431,0.11071356895879757,0.124
0.10756902891297222,0.11158825254086704,0.11081001986849938,0.125
0.10763567350860455,0.11169265008004907,0.11090665136547466,0.126
0.10770242584932051,0.11179725797734615,0.11100346398054058,0.127
0.10776928622798398,0.1119020768994051,0.11110045824665758,0.128
0.10783625493858989,0.11200710751577786,0.11119763469894026,0.129
0.10790333227626994,0.11211235049893838,0.11129499387466857,0.13
0.10797051853729853,0.11221780652429839,0.111392536313299,0.131
0.10803781401909816,0.1123234762702242,0.11149026255647562,0.132
0.10810521902024559,0.11242936041805271,0.11158817314804179,0.133
0.1081727338404774,0.11253545965210865,0.11168626863405132,0.134
0.10824035878069597,0.11264177465972088,0.11178454956277992,0.135
0.10830809414297543,0.11274830613123932,0.11188301648473666,0.136
0.10837594023056753,0.11285505476005209,0.11198166995267597,0.137
0.10844389734790758,0.11296202124260245,0.11208051052160896,0.138
0.10851196580062053,0.11306920627840586,0.11217953874881528,0.139
0.10858014589552709,0.11317661057006766,0.11227875519385505,0.14
0.10864843794064961,0.11328423482330019,0.11237816041858072,0.14100000000000001
0.10871684224521844,0.11339207974694046,0.11247775498714885,0.14200000000000002
0.10878535911967796,0.11350014605296796,0.11257753946603252,0.14300000000000002
0.10885398887569282,0.11360843445652218,0.11267751442403338,0.14400000000000002
0.10892273182615417,0.1137169456759207,0.11277768043229375,0.14500000000000002
0.108991588285186,0.11382568043267738,0.11287803806430877,0.146
0.10906055856815142,0.1139346394515202,0.1129785878959394,0.147
0.10912964299165898,0.11404382346040975,0.11307933050542408,0.148
0.10919884187356921,0.11415323319055774,0.11318026647339186,0.149
0.10926815553300091,0.11426286937644546,0.11328139638287471,0.15
0.10933758429033776,0.11437273275584228,0.11338272081932038,0.151
0.10940712846723477,0.11448282406982487,0.11348424037060506,0.152
0.10947678838662486,0.1145931440627957,0.11358595562704628,0.153
0.10954656437272557,0.11470369348250244,0.1136878671814159,0.154
0.10961645675104552,0.11481447308005709,0.11378997562895322,0.155
0.10968646584839135,0.11492548360995529,0.11389228156737777,0.156
0.10975659199287416,0.1150367258300957,0.11399478559690283,0.157
0.10982683551391664,0.11514820050179983,0.11409748832024859,0.158
0.10989719674225959,0.11525990838983174,0.11420039034265551,0.159
0.10996767600996896,0.11537185026241761,0.11430349227189796,0.16
0.11003827365044273,0.11548402689126637,0.11440679471829736,0.161
0.11010898999841785,0.11559643905158942,0.11451029829473626,0.162
0.11017982538997725,0.11570908752212103,0.1146140036166717,0.163
0.1102507801625569,0.11582197308513897,0.11471791130214926,0.164
0.11032185465495292,0.11593509652648497,0.11482202197181696,0.165
0.1103930492073286,0.11604845863558531,0.11492633624893912,0.166
0.1104643641612218,0.11616206020547232,0.11503085475941043,0.167
0.11053579985955198,0.11627590203280465,0.11513557813177024,0.168
0.11060735664662764,0.11638998491788902,0.11524050699721688,0.169
0.11067903486815353,0.11650430966470142,0.11534564198962188,0.17
0.11075083487123802,0.11661887708090853,0.11545098374554444,0.171
0.11082275700440067,0.11673368797788942,0.11555653290424599,0.17200000000000001
0.11089480161757959,0.11684874317075751,0.11566229010770511,0.17300000000000001
0.11096696906213886,0.11696404347838225,0.11576825600063179,0.17400000000000002
0.11103925969087639,0.11707958972341154,0.11587443123048262,0.17500000000000002
0.11111167385803117,0.11719538273229374,0.11598081644747572,0.17600000000000002
0.11118421191929131,0.11731142333530037,0.11608741230460562,0.177
0.11125687423180149,0.1174277123665486,0.11619421945765851,0.178
0.11132966115417084,0.11754425066402412,0.11630123856522745,0.179
0.11140257304648069,0.11766103906960367,0.11640847028872771,0.18
0.11147561027029264,0.11777807842907888,0.1165159152924124,0.181
0.1115487731886562,0.11789536959217865,0.1166235742433876,0.182
0.11162206216611702,0.1180129134125934,0.1167314478116284,0.183
0.11169547756872471,0.11813071074799827,0.1168395366699946,0.184
0.11176901976404112,0.11824876246007679,0.1169478414942463,0.185
0.1118426891211483,0.11836706941454522,0.11705636296306031,0.186
0.11191648601065687,0.1184856324811763,0.11716510175804577,0.187
0.11199041080471411,0.11860445253382379,0.11727405856376066,0.188
0.11206446387701233,0.1187235304504468,0.11738323406772812,0.189
0.11213864560279722,0.11884286711313445,0.11749262896045244,0.19
0.11221295635887625,0.11896246340813108,0.117602243935436,0.191
0.11228739652362721,0.11908232022586063,0.11771207968919585,0.192
0.1123619664770066,0.11920243846095246,0.1178221369212802,0.193
0.11243666660055833,0.11932281901226632,0.1179324163342855,0.194
0.11251149727742231,0.11944346278291813,0.11804291863387342,0.195
0.11258645889234313,0.11956437068030559,0.11815364452878768,0.196
0.11266155183167892,0.11968554361613437,0.11826459473087153,0.197
0.11273677648340995,0.11980698250644423,0.11837576995508484,0.198
0.11281213323714778,0.11992868827163512,0.11848717091952178,0.199
0.11288762248414401,0.12005066183649386,0.1185987983454283,0.2
0.1129632446172993,0.12017290413022101,0.1187106529572194,0.201
0.11303900003117247,0.12029541608645762,0.11882273548249762,0.202
0.11311488912198958,0.12041819864331244,0.11893504665207043,0.203
0.11319091228765316,0.12054125274338928,0.11904758719996843,0.20400000000000001
0.11326706992775142,0.12066457933381453,0.11916035786346355,0.20500000000000002
0.11334336244356748,0.1207881793662648,0.11927335938308732,0.20600000000000002
0.11341979023808892,0.12091205379699514,0.11938659250264924,0.20700000000000002
0.11349635371601703,0.12103620358686701,0.11950005796925543,0.20800000000000002
0.11357305328377643,0.12116062970137657,0.11961375653332687,0.20900000000000002
0.11364988934952452,0.12128533311068358,0.11972768894861906,0.21
0.11372686232316127,0.12141031478963991,0.11984185597224004,0.211
0.1138039726163387,0.12153557571781878,0.11995625836466994,0.212
0.11388122064247086,0.12166111687954376,0.12007089688978007,0.213
0.11395860681674354,0.12178693926391845,0.12018577231485222,0.214
0.11403613155612402,0.12191304386485621,0.1203008854105981,0.215
0.11411379527937145,0.12203943168110974,0.12041623695117894,0.216
0.11419159840704642,0.12216610371630161,0.12053182771422544,0.217
0.11426954136152137,0.12229306097895443,0.12064765848085704,0.218
0.11434762456699063,0.12242030448252136,0.12076373003570272,0.219
0.11442584844948063,0.12254783524541711,0.12088004316692046,0.22
0.11450421343686035,0.12267565429104908,0.12099659866621795,0.221
0.11458271995885161,0.12280376264784831,0.12111339732887286,0.222
0.11466136844703953,0.12293216134930154,0.1212304399537533,0.223
0.11474015933488303,0.12306085143398257,0.12134772734333882,0.224
0.1148190930577256,0.12318983394558426,0.12146526030374104,0.225
0.11489817005280568,0.12331910993295131,0.12158303964472475,0.226
0.11497739075926773,0.12344868045011217,0.12170106617972905,0.227
0.11505675561817287,0.12357854655631231,0.1218193407258887,0.228
0.11513626507250975,0.12370870931604697,0.12193786410405529,0.229
0.1152159195672058,0.12383916979909448,0.12205663713881947,0.23
0.11529571954913789,0.12396992908054988,0.12217566065853205,0.231
0.11537566546714374,0.12410098824085866,0.12229493549532632,0.232
0.11545575777203311,0.12423234836585087,0.12241446248514003,0.233
0.11553599691659902,0.12436401054677544,0.12253424246773743,0.234
0.11561638335562918,0.1244959758803347,0.12265427628673199,0.23500000000000001
0.11569691754591727,0.12462824546871934,0.1227745647896087,0.23600000000000002
0.11577759994627483,0.12476082041964345,0.12289510882774697,0.23700000000000002
0.11585843101754255,0.1248937018463803,0.12301590925644323,0.23800000000000002
0.11593941122260204,0.12502689086779717,0.12313696693493417,0.23900000000000002
0.11602054102638776,0.12516038860839251,0.12325828272641999,0.24000000000000002
0.11610182089589875,0.12529419619833115,0.12337985749808751,0.241
0.11618325130021058,0.1254283147734812,0.12350169212113413,0.242
0.1162648327104875,0.1255627454754513,0.12362378747079099,0.243
0.11634656559999441,0.12569748945162695,0.1237461444263474,0.244
0.11642845044410918,0.12583254785520864,0.12386876387117436,0.245
0.11651048772033488,0.12596792184524894,0.1239916466927492,0.246
0.11659267790831228,0.12610361258669117,0.12411479378267978,0.247
0.11667502148983216,0.12623962125040702,0.12423820603672917,0.248
0.11675751894884799,0.12637594901323546,0.12436188435484025,0.249
0.11684017077148862,0.12651259705802204,0.12448582964116081,0.25
0.11692297744607083,0.12664956657365734,0.12461004280406851,0.251
0.11700593946311248,0.126786858755117,0.12473452475619638,0.252
0.1170890573153451,0.12692447480350164,0.12485927641445795,0.253
0.11717233149772717,0.12706241592607673,0.12498429870007344,0.254
0.11725576250745713,0.12720068333631318,0.1251095925385951,0.255
0.11733935084398665,0.12733927825392835,0.12523515885993355,0.256
0.11742309700903392,0.12747820190492695,0.12536099859838398,0.257
0.117507001506597,0.1276174555216426,0.12548711269265256,0.258
0.11759106484296745,0.1277570403427798,0.1256135020858829,0.259
0.11767528752674385,0.1278969576134557,0.12574016772568325,0.26
0.1177596700688455,0.12803720858524306,0.12586711056415303,0.261
0.11784421298252626,0.12817779451621264,0.12599433155791048,0.262
0.11792891678338856,0.12831871667097666,0.12612183166811997,0.263
0.11801378198939716,0.12845997632073228,0.1262496118605192,0.264
0.11809880912089352,0.12860157474330555,0.12637767310544795,0.265
0.11818399870060983,0.12874351322319533,0.12650601637787498,0.266
0.11826935125368351,0.12888579305161824,0.1266346426574272,0.267
0.11835486730767146,0.12902841552655356,0.1267635529284175,0.268
0.11844054739256477,0.12917138195278832,0.12689274817987395,0.269
0.11852639204080323,0.12931469364196332,0.12702222940556823,0.27
0.11861240178729006,0.12945835191261915,0.12715199760404483,0.271
0.11869857716940702,0.12960235809024245,0.12728205377865057,0.272
0.11878491872702912,0.12974671350731293,0.12741239893756395,0.273
0.11887142700253976,0.12989141950335037,0.1275430340938249,0.274
0.11895810254084602,0.1300364774249627,0.1276739602653648,0.275
0.11904494588939389,0.13018188862589342,0.1278051784750367,0.276
0.11913195759818378,0.13032765446707048,0.12793668975064573,0.277
0.11921913821978597,0.1304737763166548,0.1280684951249797,0.278
0.11930648830935636,0.1306202555500896,0.12820059563584016,0.279
0.11939400842465216,0.13076709355015004,0.1283329923260733,0.28
0.11948169912604782,0.13091429170699312,0.1284656862436014,0.281
0.1195695609765511,0.1310618514182082,0.1285986784414546,0.28200000000000003
0.11965759454181912,0.1312097740888681,0.1287319699778024,0.28300000000000003
0.11974580039017474,0.1313580611315798,0.12886556191598608,0.28400000000000003
0.11983417909262283,0.13150671396653696,0.1289994553245509,0.28500000000000003
0.11992273122286677,0.13165573402157127,0.12913365127727844,0.28600000000000003
0.12001145735732521,0.13180512273220574,0.12926815085321974,0.28700000000000003
0.12010035807514878,0.1319548815417073,0.12940295513672836,0.28800000000000003
0.12018943395823684,0.13210501190114046,0.1295380652174935,0.28900000000000003
0.12027868559125468,0.13225551526942114,0.12967348219057356,0.29
0.12036811356165067,0.1324063931133712,0.12980920715643038,0.291
0.12045771845967332,0.13255764690777316,0.12994524122096288,0.292
0.12054750087838897,0.13270927813542574,0.13008158549554155,0.293
0.12063746141369917,0.13286128828719915,0.1302182410970433,0.294
0.12072760066435835,0.1330136788620921,0.130355209147886,0.295
0.12081791923199178,0.13316645136728777,0.13049249077606406,0.296
0.12090841772111334,0.1333196073182116,0.1306300871151834,0.297
0.12099909673914377,0.1334731482385887,0.13076799930449745,0.298
0.12108995689642876,0.13362707566050222,0.13090622848894326,0.299
0.12118099880625754,0.1337813911244518,0.1310447758191773,0.3
0.12127222308488111,0.13393609617941327,0.13118364245161243,0.301
0.12136363035153114,0.13409119238289777,0.1313228295484547,0.302
0.12145522122843865,0.13424668130101233,0.13146233827774037,0.303
0.12154699634085304,0.13440256450852064,0.1316021698133732,0.304
0.12163895631706109,0.13455884358890421,0.13174232533516236,0.305
0.12173110178840638,0.13471552013442417,0.1318828060288604,0.306
0.12182343338930844,0.13487259574618363,0.1320236130862015,0.307
0.12191595175728259,0.13503007203419057,0.13216474770494013,0.308
0.1220086575329594,0.13518795061742148,0.13230621108888985,0.309
0.12210155136010475,0.13534623312388486,0.13244800444796265,0.31
0.12219463388563964,0.135504921190686,0.1325901289982084,0.311
0.12228790575966064,0.1356640164640924,0.1327325859618547,0.312
0.12238136763545988,0.1358235205995988,0.132875376567347,0.313
0.12247502016954598,0.135983435261994,0.13301850204938925,0.314
0.12256886402166421,0.1361437621254273,0.13316196364898436,0.315
0.12266289985481774,0.13630450287347629,0.13330576261347568,0.316
0.12275712833528846,0.1364656591992143,0.1334499001965882,0.317
0.12285155013265803,0.13662723280527964,0.13359437765847043,0.318
0.1229461659198294,0.13678922540394423,0.13373919626573647,0.319
0.12304097637304824,0.13695163871718388,0.13388435729150835,0.32
0.12313598217192452,0.13711447447674838,0.1340298620154593,0.321
0.12323118399945435,0.13727773442423294,0.1341757117238561,0.322
0.12332658254204229,0.13744142031114936,0.13432190770960312,0.323
0.12342217848952315,0.13760553389899902,0.1344684512722861,0.324
0.12351797253518457,0.13777007695934518,0.13461534371821618,0.325
0.12361396537578946,0.13793505127388717,0.13476258636047442,0.326
0.12371015771159892,0.1381004586345343,0.1349101805189569,0.327
0.123806550246395,0.13826630084348102,0.1350581275204197,0.328
0.12390314368750391,0.13843257971328252,0.13520642869852484,0.329
0.12399993874581908,0.13859929706693075,0.1353550853938859,0.33
0.124096936135825,0.13876645473793212,0.13550409895411494,0.331
0.12419413657562056,0.13893405457038419,0.13565347073386855,0.332
0.12429154078694314,0.13910209841905494,0.13580320209489566,0.333
0.12438914949519263,0.13927058814946147,0.1359532944060846,0.334
0.12448696342945549,0.13943952563794967,0.13610374904351114,0.335
0.12458498332252944,0.13960891277177506,0.13625456739048686,0.336
0.12468320991094813,0.13977875144918406,0.13640575083760778,0.337
0.12478164393500568,0.13994904357949553,0.13655730078280348,0.338
0.12488028613878215,0.1401197910831842,0.13670921863138652,0.339
0.12497913727016861,0.14029099589196364,0.13686150579610262,0.34
0.12507819808089243,0.14046265994887097,0.1370141636971804,0.341
0.1251774693265434,0.1406347852083513,0.13716719376238282,0.342
0.12527695176659923,0.14080737363634419,0.1373205974270579,0.343
0.12537664616445188,0.1409804272103701,0.13747437613419033,0.34400000000000003
0.12547655328743396,0.14115394791961755,0.1376285313344537,0.34500000000000003
0.12557667390684493,0.14132793776503144,0.1377830644862626,0.34600000000000003
0.12567700879797822,0.1415023987594023,0.13793797705582583,0.34700000000000003
0.12577755874014815,0.14167733292745582,0.13809327051719952,0.34800000000000003
0.12587832451671704,0.14185274230594405,0.13824894635234097,0.34900000000000003
0.12597930691512277,0.1420286289437363,0.13840500605116277,0.35000000000000003
0.1260805067269063,0.14220499490191188,0.13856145111158769,0.35100000000000003
0.12618192474773984,0.14238184225385334,0.1387182830396036,0.35200000000000004
0.12628356177745484,0.14255917308534047,0.13887550334931895,0.353
0.12638541862007022,0.14273698949464564,0.1390331135630192,0.354
0.12648749608382134,0.14291529359262894,0.1391911152112231,0.355
0.12658979498118855,0.1430940875028358,0.1393495098327398,0.356
0.1266923161289265,0.14327337336159443,0.13950829897472614,0.357
0.12679506034809343,0.14345315331811404,0.13966748419274477,0.358
0.12689802846408071,0.14363342953458455,0.13982706705082282,0.359
0.12700122130664276,0.14381420418627766,0.13998704912151047,0.36
0.12710463970992714,0.14399547946164756,0.1401474319859408,0.361
0.127208284512505,0.1441772575624335,0.1403082172338893,0.362
0.12731215655740155,0.14435954070376347,0.14046940646383493,0.363
0.12741625669212708,0.14454233111425813,0.14063100128302078,0.364
0.1275205857687081,0.14472563103613661,0.1407930033075154,0.365
0.12762514464371863,0.14490944272532236,0.14095541416227544,0.366
0.1277299341783121,0.14509376845155095,0.14111823548120753,0.367
0.12783495523825314,0.14527861049847815,0.1412814689072322,0.368
0.12794020869394987,0.14546397116378956,0.1414451160923467,0.369
0.12804569542048644,0.14564985275931105,0.14160917869768996,0.37
0.12815141629765597,0.14583625761112035,0.14177365839360687,0.371
0.12825737220999323,0.14602318805965941,0.14193855685971374,0.372
0.12836356404680851,0.1462106464598486,0.14210387578496433,0.373
0.1284699927022209,0.14639863518120122,0.14226961686771636,0.374
0.12857665907519245,0.14658715660793917,0.14243578181579822,0.375
0.12868356406956238,0.14677621313911057,0.14260237234657683,0.376
0.12879070859408157,0.14696580718870778,0.14276939018702609,0.377
0.12889809356244755,0.14715594118578643,0.14293683707379526,0.378
0.12900571989333948,0.14734661757458598,0.14310471475327852,0.379
0.12911358851045376,0.14753783881465207,0.14327302498168526,0.38
0.12922170034253969,0.14772960738095847,0.14344176952511042,0.381
0.12933005632343583,0.14792192576403185,0.14361095015960607,0.382
0.12943865739210608,0.14811479647007667,0.14378056867125283,0.383
0.1295475044926766,0.14830822202110194,0.14395062685623278,0.384
0.12965659857447281,0.14850220495504898,0.14412112652090267,0.385
0.12976594059205693,0.14869674782592046,0.1442920694818673,0.386
0.12987553150526554,0.14889185320391055,0.14446345756605464,0.387
0.1299853722792476,0.14908752367553701,0.14463529261079044,0.388
0.1300954638845032,0.14928376184377357,0.1448075764638742,0.389
0.13020580729692172,0.1494805703281844,0.14498031098365555,0.39
0.13031640349782153,0.14967795176506,0.14515349803911182,0.391
0.1304272534739891,0.1498759088075535,0.1453271395099253,0.392
0.13053835821771875,0.15007444412581974,0.14550123728656214,0.393
0.130649718726853,0.15027356040715453,0.14567579327035163,0.394
0.13076133600482304,0.15047326035613548,0.14585080937356587,0.395
0.13087321106068944,0.15067354669476526,0.1460262875195009,0.396
0.13098534490918373,0.150874422162615,0.14620222964255758,0.397
0.13109773857074966,0.15107588951697004,0.14637863768832407,0.398
0.1312103930715855,0.1512779515329764,0.14655551361365893,0.399
0.13132330944368617,0.15148061100378976,0.14673285938677402,0.4
0.1314364887248863,0.1516838707407248,0.14691067698731966,0.401
0.13154993195890316,0.15188773357340696,0.14708896840646923,0.402
0.13166364019538032,0.15209220234992515,0.14726773564700568,0.403
0.1317776144899316,0.1522972799369867,0.14744698072340767,0.404
0.13189185590418542,0.15250296922007275,0.1476267056619374,0.405
0.13200636550582948,0.15270927310359658,0.14780691250072867,0.406
0.13212114436865618,0.15291619451106278,0.14798760328987656,0.40700000000000003
0.13223619357260796,0.15312373638522808,0.14816878009152668,0.40800000000000003
0.13235151420382343,0.15333190168826397,0.14835044497996622,0.40900000000000003
0.1324671073546838,0.15354069340192128,0.14853260004171584,0.41000000000000003
0.13258297412385978,0.15375011452769546,0.14871524737562153,0.41100000000000003
0.13269911561635886,0.15396016808699553,0.1488983890929484,0.41200000000000003
0.13281553294357304,0.15417085712131234,0.14908202731747458,0.41300000000000003
0.1329322272233271,0.15438218469239035,0.14926616418558628,0.41400000000000003
0.13304919957992717,0.15459415388240066,0.1494508018463739,0.41500000000000004
0.13316645114420983,0.1548067677941157,0.1496359424617286,0.41600000000000004
0.13328398305359163,0.155020029551086,0.14982158820643998,0.41700000000000004
0.13340179645211941,0.15523394229781834,0.15000774126829497,0.418
0.13351989249052032,0.1554485091999567,0.15019440384817717,0.419
0.13363827232625314,0.15566373344446416,0.15038157816016734,0.42
0.13375693712355957,0.15587961823980723,0.15056926643164492,0.421
0.1338758880535163,0.15609616681614177,0.15075747090339015,0.422
0.1339951262940873,0.15631338242550122,0.1509461938296878,0.423
0.1341146530301768,0.15653126834198697,0.15113543747843108,0.424
0.1342344694536828,0.15674982786196023,0.15132520413122702,0.425
0.13435457676355084,0.1569690643042362,0.1515154960835031,0.426
0.13447497616582865,0.15718898101028048,0.15170631564461404,0.427
0.13459566887372093,0.15740958134440705,0.15189766513795036,0.428
0.134716656107645,0.15763086869397921,0.1520895469010478,0.429
0.13483793909528677,0.15785284646961198,0.15228196328569765,0.43
0.1349595190716573,0.15807551810537676,0.15247491665805782,0.431
0.13508139727914997,0.1582988870590088,0.15266840939876603,0.432
0.13520357496759813,0.1585229568121156,0.15286244390305279,0.433
0.1353260533943332,0.15874773087038935,0.15305702258085638,0.434
0.13544883382424364,0.1589732127638201,0.1532521478569384,0.435
0.13557191752983422,0.15919940604691213,0.15344782217100086,0.436
0.135695305791286,0.15942631429890244,0.15364404797780415,0.437
0.13581899989651672,0.1596539411239815,0.15384082774728608,0.438
0.13594300114124205,0.15988229015151625,0.15403816396468217,0.439
0.13606731082903728,0.1601113650362764,0.15423605913064714,0.44
0.1361919302713995,0.16034116945866214,0.1544345157613778,0.441
0.1363168607878107,0.16057170712493507,0.15463353638873653,0.442
0.13644210370580123,0.16080298176745117,0.1548331235603766,0.443
0.13656766036101378,0.16103499714489675,0.15503327983986792,0.444
0.13669353209726862,0.16126775704252697,0.15523400780682534,0.445
0.1368197202666285,0.1615012652724067,0.15543531005703684,0.446
0.1369462262294652,0.16173552567365435,0.15563718920259362,0.447
0.13707305135452597,0.16197054211268802,0.1558396478720215,0.448
0.13720019701900105,0.16220631848347525,0.15604268871041355,0.449
0.13732766460859175,0.16244285870778424,0.15624631437956343,0.45
0.13745545551757907,0.16268016673543922,0.15645052755810163,0.451
0.1375835711488934,0.16291824654457793,0.15665533094163103,0.452
0.13771201291418447,0.16315710214191184,0.15686072724286532,0.453
0.1378407822338921,0.16339673756298997,0.15706671919176815,0.454
0.13796988053731798,0.1636371568724652,0.15727330953569385,0.455
0.13809930926269784,0.16387836416436363,0.15748050103952926,0.456
0.13822906985727437,0.1641203635623573,0.15768829648583768,0.457
0.13835916377737106,0.16436315922003933,0.1578966986750031,0.458
0.13848959248846676,0.16460675532120309,0.1581057104253773,0.459
0.13862035746527057,0.16485115608012393,0.15831533457342722,0.46
0.13875146019179832,0.16509636574184428,0.15852557397388434,0.461
0.13888290216144905,0.1653423885824618,0.15873643149989586,0.462
0.13901468487708257,0.16558922890942154,0.15894791004317652,0.463
0.139146809851098,0.16583689106181052,0.15916001251416276,0.464
0.13927927860551284,0.1660853794106565,0.15937274184216838,0.465
0.13941209267204271,0.1663346983592296,0.1595861009755412,0.466
0.13954525359218262,0.16658485234334772,0.15980009288182206,0.467
0.13967876291728815,0.16683584583168548,0.16001472054790458,0.468
0.1398126222086582,0.16708768332608698,0.1602299869801977,0.46900000000000003
0.1399468330376182,0.1673403693618813,0.16044589520478872,0.47000000000000003
0.14008139698560435,0.16759390850820266,0.1606624482676085,0.47100000000000003
0.1402163156442485,0.16784830536831424,0.16087964923459883,0.47200000000000003
0.14035159061546446,0.1681035645799349,0.16109750119188068,0.47300000000000003
0.14048722351153448,0.16835969081557106,0.1613160072459245,0.47400000000000003
0.14062321595519728,0.16861668878285105,0.1615351705237229,0.47500000000000003
0.1407595695797364,0.16887456322486466,0.16175499417296377,0.47600000000000003
0.1408962860290702,0.16913331892050587,0.16197548136220677,0.47700000000000004
0.14103336695784208,0.16939296068482024,0.1621966352810602,0.47800000000000004
0.14117081403151213,0.16965349336935576,0.16241845914036088,0.47900000000000004
0.1413086289264496,0.1699149218625182,0.16264095617235524,0.48000000000000004
0.14144681333002615,0.17017725108993137,0.16286412963088231,0.481
0.14158536894071064,0.1704404860148001,0.16308798279155906,0.482
0.14172429746816417,0.17070463163827904,0.16331251895196727,0.483
0.14186360063333678,0.1709696929998453,0.16353774143184224,0.484
0.14200328016856492,0.17123567517767546,0.16376365357326444,0.485
0.1421433378176698,0.1715025832890273,0.1639902587408518,0.486
0.14228377533605716,0.17177042249062616,0.164217560321955,0.487
0.14242459449081768,0.1720391979790559,0.16444556172685457,0.488
0.14256579706082903,0.17230891499115414,0.1646742663889599,0.489
0.14270738483685833,0.1725795788044138,0.1649036777650108,0.49
0.14284935962166645,0.17285119473738744,0.16513379933528066,0.491
0.14299172323011267,0.17312376815009833,0.16536463460378212,0.492
0.1431344774892612,0.1733973044444551,0.165596187098475,0.493
0.14327762423848825,0.17367180906467303,0.16582846037147603,0.494
0.14342116532959087,0.17394728749769883,0.16606145799927144,0.495
0.1435651026268963,0.1742237452736421,0.16629518358293124,0.496
0.14370943800737315,0.17450118796621114,0.16652964074832635,0.497
0.14385417336074333,0.17477962119315468,0.1667648331463476,0.498
0.14399931058959542,0.17505905061670882,0.16700076445312734,0.499
0.14414485160949925,0.17533948194404958,0.16723743837026347,0.5
0.14429079834912192,0.1756209209277514,0.1674748586250458,0.501
0.1444371527503447,0.17590337336625048,0.16771302897068505,0.502
0.14458391676838153,0.17618684510431523,0.16795195318654402,0.503
0.1447310923718988,0.17647134203352127,0.16819163507837157,0.504
0.1448786815431364,0.17675687009273358,0.168432078478539,0.505
0.14502668627803006,0.1770434352685934,0.16867328724627934,0.506
0.14517510858633534,0.17733104359601312,0.16891526526792885,0.507
0.14532395049175253,0.17761970115867545,0.1691580164571713,0.508
0.14547321403205335,0.17790941408953986,0.1694015447552848,0.509
0.145622901259209,0.1782001885713562,0.16964585413139224,0.51
0.14577301423951952,0.17849203083718318,0.16989094858271314,0.511
0.14592355505374474,0.17878494717091478,0.1701368321348192,0.512
0.14607452579723643,0.17907894390781284,0.17038350884189263,0.513
0.14622592858007252,0.1793740274350471,0.17063098278698688,0.514
0.1463777655271923,0.1796702041922407,0.17087925808229093,0.515
0.14653003877853332,0.17996748067202478,0.17112833886939585,0.516
0.14668275048916993,0.18026586342059872,0.17137822931956495,0.517
0.1468359028294534,0.18056535903829768,0.17162893363400675,0.518
0.14698949798515362,0.18086597418016867,0.17188045604415084,0.519
0.1471435381576021,0.1811677155565528,0.17213280081192706,0.52
0.14729802556383745,0.18147058993367587,0.17238597223004762,0.521
0.14745296243675154,0.1817746041342466,0.17263997462229294,0.522
0.14760835102523817,0.1820797650380623,0.1728948123438,0.523
0.14776419359434284,0.18238607958262326,0.17315048978135453,0.524
0.14792049242541452,0.18269355476375393,0.1734070113536864,0.525
0.14807724981625953,0.18300219763623368,0.1736643815117679,0.526
0.14823446808129648,0.1833120153144356,0.17392260473911653,0.527
0.1483921495517136,0.1836230149729727,0.1741816855520999,0.528
0.14855029657562777,0.1839352038473539,0.17444162850024544,0.529
0.14870891151824522,0.18424858923464868,0.1747024381665526,0.53
0.14886799676202442,0.18456317849415957,0.1749641191678092,0.531
0.14902755470684065,0.18487897904810505,0.17522667615491158,0.532
0.1491875877701526,0.18519599838231007,0.17549011381318794,0.533
0.14934809838717097,0.18551424404690775,0.17575443686272588,0.534
0.1495090890110293,0.18583372365704853,0.1760196500587038,0.535
0.1496705621129559,0.18615444489362024,0.1762857581917254,0.536
0.1498325201824493,0.18647641550397792,0.17655276608815906,0.537
0.14999496572745452,0.18679964330268226,0.17682067861048112,0.538
0.15015790127454204,0.18712413617225,0.17708950065762177,0.539
0.1503213293690889,0.18744990206391307,0.1773592371653176,0.54
0.15048525257546178,0.1877769489983882,0.1776298931064653,0.541
0.15064967347720243,0.18810528506665858,0.17790147349148203,0.542
0.15081459467721542,0.1884349184307646,0.1781739833686689,0.543
0.15098001879795786,0.18876585732460563,0.17844742782457862,0.544
0.1511459484816317,0.18909811005475433,0.17872181198438816,0.545
0.1513123863903785,0.18943168500128066,0.17899714101227537,0.546
0.15147933520647577,0.18976659061858783,0.17927342011180022,0.547
0.15164679763253708,0.19010283543626025,0.17955065452629074,0.548
0.15181477639171317,0.19044042805992328,0.17982884953923342,0.549
0.15198327422789668,0.19077937717211424,0.1801080104746685,0.55
0.15215229390592855,0.19111969153316655,0.1803881426975898,0.551
0.15232183821180764,0.19146137998210563,0.18066925161434932,0.552
0.15249190995290243,0.19180445143755848,0.18095134267306717,0.553
0.15266251195816566,0.19214891489867428,0.18123442136404597,0.554
0.1528336470783515,0.19249477944606017,0.18151849322019079,0.555
0.15300531818623547,0.19284205424272882,0.18180356381743346,0.556
0.1531775281768371,0.19319074853505983,0.182089638775163,0.557
0.15335027996764528,0.19354087165377543,0.18237672375666064,0.558
0.15352357649884665,0.1938924330149293,0.18266482446954,0.559
0.15369742073355672,0.19424544212091063,0.1829539466661941,0.56
0.15387181565805375,0.19459990856146112,0.18324409614424567,0.561
0.15404676428201608,0.19495584201470872,0.18353527874700476,0.562
0.1542222696387617,0.1953132522482139,0.18382750036393136,0.5630000000000001
0.1543983347854918,0.19567214912003356,0.18412076693110405,0.5640000000000001
0.15457496280353647,0.19603254257979838,0.18441508443169366,0.5650000000000001
0.15475215679860424,0.19639444266980702,0.18471045889644414,0.5660000000000001
0.15492991990103458,0.1967578595261363,0.1850068964041584,0.5670000000000001
0.1551082552660534,0.19712280337976676,0.18530440308219015,0.5680000000000001
0.15528716607403223,0.19748928455772596,0.1856029851069433,0.5690000000000001
0.15546665553075045,0.197857313484248,0.1859026487043756,0.5700000000000001
0.15564672686766123,0.19822690068194976,0.18620340015051048,0.5710000000000001
0.15582738334216026,0.19859805677302578,0.18650524577195401,0.5720000000000001
0.15600862823785883,0.1989707924804593,0.1868081919464197,0.5730000000000001
0.15619046486485977,0.19934511862925308,0.18711224510325788,0.5740000000000001
0.1563728965600374,0.19972104614767727,0.18741741172399476,0.5750000000000001
0.15655592668732085,0.2000985860685362,0.18772369834287547,0.5760000000000001
0.15673955863798145,0.20047774953045494,0.18803111154741617,0.5770000000000001
0.15692379583092333,0.2008585477791846,0.18833965797896182,0.578
0.1571086417129786,0.20124099216892719,0.18864934433325187,0.579
0.1572940997592057,0.20162509416368107,0.1889601773609934,0.58
0.15748017347319207,0.20201086533860618,0.18927216386844037,0.581
0.15766686638736113,0.20239831738141115,0.18958531071798246,0.582
0.15785418206328244,0.20278746209376036,0.18989962482873907,0.583
0.15804212409198706,0.20317831139270306,0.19021511317716383,0.584
0.15823069609428636,0.20357087731212484,0.19053178279765395,0.585
0.15841990172109535,0.20396517200422024,0.19084964078317032,0.586
0.1586097446537605,0.20436120774099006,0.19116869428586322,0.587
0.1588002286043918,0.20475899691575944,0.1914889505177088,0.588
0.15899135731619946,0.2051585520447219,0.1918104167511517,0.589
0.15918313456383476,0.20555988576850487,0.19213310031975733,0.59
0.15937556415373627,0.2059630108537629,0.1924570086188723,0.591
0.15956864992447997,0.20636794019479177,0.1927821491062941,0.592
0.15976239574713466,0.20677468681517222,0.19310852930294908,0.593
0.1599568055256221,0.207183263869436,0.19343615679357962,0.594
0.16015188319708232,0.20759368464476036,0.19376503922744123,0.595
0.1603476327322432,0.20800596256268827,0.1940951843190073,0.596
0.1605440581357961,0.20842011118087683,0.19442659984868502,0.597
0.16074116344677625,0.20883614419487279,0.1947592936635399,0.598
0.1609389527389481,0.2092540754399169,0.1950932736780308,0.599
0.16113743012119663,0.20967391889277634,0.19542854787475353,0.6
0.16133659973792372,0.21009568867360834,0.19576512430519646,0.601
0.16153646576945024,0.2105193990478512,0.1961030110905047,0.602
0.1617370324324235,0.21094506442814878,0.1964422164222555,0.603
0.1619383039802309,0.2113726993763037,0.19678274856324401,0.604
0.16214028470341896,0.21180231860526363,0.19712461584827984,0.605
0.16234297893011837,0.21223393698113988,0.19746782668499488,0.606
0.16254639102647536,0.21266756952525806,0.19781238955466107,0.607
0.1627505253970887,0.21310323141624363,0.1981583130130211,0.608
0.16295538648545338,0.21354093799214088,0.19850560569112918,0.609
0.16316097877441021,0.21398070475256703,0.19885427629620397,0.61
0.1633673067866024,0.21442254736090197,0.1992043336124938,0.611
0.16357437508493805,0.21486648164651473,0.1995557865021531,0.612
0.1637821882730598,0.21531252360702582,0.19990864390613158,0.613
0.16399075099582078,0.21576068941060908,0.20026291484507586,0.614
0.1642000679397682,0.21621099539833055,0.20061860842024337,0.615
0.16441014383363312,0.216663458086527,0.2009757338144293,0.616
0.16462098344882783,0.21711809416922492,0.20133430029290722,0.617
0.1648325915999504,0.2175749205206004,0.2016943172043817,0.618
0.16504497314529656,0.21803395419747945,0.20205579398195567,0.619
0.16525813298737907,0.21849521244188264,0.2024187401441105,0.62
0.16547207607345482,0.2189587126836119,0.20278316529570123,0.621
0.16568680739605987,0.21942447254288136,0.20314907912896468,0.622
0.16590233199355167,0.2198925098329947,0.20351649142454328,0.623
0.16611865495066036,0.2203628425630664,0.2038854120525224,0.624
0.16633578139904753,0.22083548894079277,0.2042558509734833,0.625
0.16655371651787376,0.2213104673752673,0.2046278182395716,0.626
0.166772465534374,0.2217877964798491,0.20500132399558,0.627
0.1669920337244426,0.22226749507507734,0.20537637848004825,0.628
0.16721242641322615,0.2227495821916391,0.20575299202637748,0.629
0.16743364897572574,0.22323407707338883,0.2061311750639629,0.63
0.1676557068374085,0.2237209991804194,0.20651093811934024,0.631
0.16787860547482802,0.22421036819219023,0.20689229181735208,0.632
0.16810235041625438,0.22470220401070695,0.2072752468823285,0.633
0.16832694724231387,0.2251965267637611,0.2076598141392874,0.634
0.16855240158663853,0.22569335680822492,0.2080460045151515,0.635
0.16877871913652537,0.22619271473340652,0.20843382903998267,0.636
0.1690059056336061,0.22669462136446436,0.20882329884823692,0.637
0.16923396687452694,0.22719909776588365,0.20921442518003477,0.638
0.16946290871163933,0.22770616524501444,0.20960721938245436,0.639
0.16969273705370058,0.22821584535567488,0.21000169291084042,0.64
0.16992345786658655,0.22872815990181958,0.2103978573301357,0.641
0.17015507717401446,0.229243130941274,0.21079572431623023,0.642
0.17038760105827772,0.22976078078953793,0.21119530565733324,0.643
0.17062103566099165,0.2302811320236583,0.21159661325536336,0.644
0.1708553871838519,0.23080420748617297,0.21199965912736216,0.645
0.1710906618894037,0.23133003028912796,0.212404455406928,0.646
0.1713268661018244,0.2318586238181681,0.21281101434567182,0.647
0.17156400620771767,0.23239001173670454,0.21321934831469613,0.648
0.17180208865692054,0.23292421799015858,0.21362946980609518,0.649
0.172041119963324,0.23346126681028728,0.21404139143448017,0.65
0.17228110670570576,0.23400118271958636,0.2144551259385263,0.651
0.17252205552857716,0.23454399053578076,0.2148706861825451,0.652
0.17276397314304323,0.23508971537639453,0.21528808515807984,0.653
0.17300686632767728,0.23563838266341236,0.21570733598552722,0.654
0.17325074192940926,0.23619001812802673,0.2161284519157837,0.655
0.17349560686442844,0.2367446478154754,0.21655144633191734,0.656
0.17374146811910166,0.23730229808997394,0.21697633275086683,0.657
0.17398833275090553,0.23786299563973975,0.21740312482516608,0.658
0.17423620788937483,0.23842676748211553,0.2178318363446975,0.659
0.17448510073706627,0.23899364096879086,0.21826248123847153,0.66
0.17473501857053797,0.23956364379112344,0.2186950735764362,0.661
0.17498596874134573,0.2401368039855672,0.2191296275713138,0.662
0.1752379586770551,0.24071314993920306,0.21956615758046844,0.663
0.17549099588227146,0.24129271039538067,0.22000467810780203,0.664
0.17574508793968618,0.24187551445946945,0.22044520380568283,0.665
0.17600024251114127,0.24246159160472353,0.2208877494769028,0.666
0.17625646733871153,0.2430509716782636,0.22133233007666855,0.667
0.17651377024580503,0.24364368490717608,0.2217789607146236,0.668
0.17677215913828265,0.24423976190473556,0.22222765665690314,0.669
0.177031642005596,0.24483923367675098,0.2226784333282244,0.67
0.17729222692194552,0.24544213162803874,0.22313130631400846,0.671
0.1775539220474581,0.24604848756902709,0.22358629136253946,0.672
0.17781673562938438,0.24665833372249396,0.22404340438715717,0.673
0.1780806760033182,0.2472717027304414,0.22450266146848802,0.674
0.17834575159443525,0.2478886276611095,0.22496407885671124,0.675
0.1786119709187549,0.24850914201613503,0.22542767297386374,0.676
0.1788793425844228,0.24913327973785546,0.22589346041618316,0.677
0.17914787529301676,0.24976107521676427,0.22636145795649007,0.678
0.17941757784087506,0.25039256329912063,0.2268316825466104,0.679
0.17968845912044787,0.251027779294715,0.227304151319838,0.68
0.17996052812167349,0.25166675898479907,0.22777888159343995,0.681
0.18023379393337788,0.25230953863017974,0.228255890871203,0.682
0.18050826574469975,0.25295615497948226,0.2287351968460243,0.683
0.18078395284654067,0.25360664527758925,0.22921681740254576,0.684
0.1810608646330415,0.25426104727425597,0.22970077061983396,0.685
0.18133901060308474,0.25491939923290957,0.23018707477410474,0.686
0.18161840036182492,0.2555817399396347,0.2306757483414972,0.687
0.18189904362224518,0.2562481087123515,0.23116681000089223,0.6880000000000001
0.18218095020674363,0.2569185454101908,0.2316602786367832,0.6890000000000001
0.18246413004874745,0.25759309044306966,0.2321561733421943,0.6900000000000001
0.182748593194357,0.25827178478147506,0.23265451342164994,0.6910000000000001
0.18303434980401986,0.25895466996645944,0.2331553183941979,0.6920000000000001
0.18332141015423567,0.25964178811985267,0.23365860799648272,0.6930000000000001
0.18360978463929248,0.2603331819546994,0.23416440218587573,0.6940000000000001
0.18389948377303506,0.26102889478592217,0.23467272114365859,0.6950000000000001
0.18419051819066637,0.2617289705412221,0.2351835852782644,0.6960000000000001
0.18448289865058212,0.2624334537722194,0.23569701522857558,0.6970000000000001
0.1847766360362403,0.26314238966583936,0.23621303186728085,0.6980000000000001
0.18507174135806523,0.263855824055955,0.2367316563042927,0.6990000000000001
0.18536822575538742,0.2645738034352873,0.23725290989022538,0.7000000000000001
0.1856661004984209,0.2652963749675733,0.2377768142199361,0.7010000000000001
0.18596537699027704,0.2660235865000095,0.2383033911361302,0.7020000000000001
0.18626606676901736,0.26675548657597425,0.23883266273303094,0.7030000000000001
0.18656818150974555,0.2674921244480407,0.23936465136011764,0.7040000000000001
0.1868717330267389,0.2682335500912866,0.23989937962593016,0.705
0.18717673327562181,0.2689798142169071,0.2404368704019443,0.706
0.18748319435558053,0.26973096828614074,0.24097714682651783,0.707
0.18779112851162094,0.2704870645245181,0.24152023230890957,0.708
0.18810054813687033,0.2712481559364382,0.2420661505333729,0.709
0.18841146577492426,0.272014296320085,0.24261492546332455,0.71
0.18872389412223928,0.27278554028269186,0.24316658134559205,0.711
0.18903784603057236,0.2735619432561633,0.24372114271473985,0.712
0.18935333450946937,0.27434356151306455,0.24427863439747674,0.713
0.18967037272880177,0.27513045218298865,0.2448390815171463,0.714
0.1899889740213545,0.27592267326931225,0.24540250949830208,0.715
0.19030915188546538,0.27672028366634954,0.24596894407136963,0.716
0.19063091998771717,0.27752334317691635,0.24653841127739667,0.717
0.1909542921656839,0.2783319125303178,0.2471109374728952,0.718
0.19127928243073272,0.2791460534007661,0.24768654933477408,0.719
0.19160590497088242,0.2799658284262476,0.24826527386536915,0.72
0.19193417415372008,0.2807913012278463,0.2488471383975679,0.721
0.19226410452937745,0.28162253642953955,0.2494321706000354,0.722
0.19259571083356788,0.28245959967847845,0.25002039848253993,0.723
0.19292900799068627,0.28330255766576895,0.2506118504013837,0.724
0.19326401111697272,0.2841514781477635,0.2512065550649395,0.725
0.19360073552374188,0.28500642996788456,0.25180454153929577,0.726
0.1939391967206795,0.28586748307898796,0.2524058392540131,0.727
0.1942794104192077,0.28673470856629013,0.25301047800799464,0.728
0.19462139253592112,0.28760817867086774,0.2536184879754734,0.729
0.19496515919609508,0.2884879668137524,0.2542298997121176,0.73
0.19531072673726857,0.28937414762063585,0.25484474416126063,0.731
0.195658111712902,0.2902667969472028,0.25546305266025204,0.732
0.19600733089611452,0.29116599190511283,0.2560848569469415,0.733
0.1963584012834998,0.2920718108886474,0.25671018916628896,0.734
0.19671134009902502,0.2929843336020454,0.25733908187711313,0.735
0.19706616479801292,0.29390364108754563,0.2579715680589747,0.736
0.19742289307121058,0.2948298157541582,0.2586076811192007,0.737
0.19778154284894683,0.29576294140718823,0.25924745490005524,0.738
0.19814213230537978,0.2967031032785326,0.25989092368605515,0.739
0.19850467986283807,0.2976503880577764,0.2605381222114386,0.74
0.19886920419625723,0.29860488392411044,0.26118908566778815,0.741
0.19923572423771424,0.2995666805790985,0.26184384971181357,0.742
0.19960425918106278,0.3005358692803175,0.26250245047329657,0.743
0.19997482848667142,0.3015125428759015,0.26316492456320256,0.744
0.2003474518862683,0.3024967958400145,0.26383130908196467,0.745
0.20072214938789404,0.3034887243092828,0.2645016416279407,0.746
0.201098941280967,0.30448842612021765,0.2651759603060529,0.747
0.20147784814146288,0.3054960008476594,0.26585430373660984,0.748
0.201858890837212,0.3065115498442737,0.26653671106431787,0.749
0.20224209053331835,0.30753517628113863,0.26722322196748677,0.75
0.20262746869770193,0.3085669851894503,0.2679138766674341,0.751
0.2030150471067696,0.30960708350338995,0.26860871593809293,0.752
0.20340484785121696,0.31065558010418737,0.2693077811158299,0.753
0.20379689334196446,0.3117125858654182,0.27001111410947615,0.754
0.2041912063162332,0.31277821369957876,0.27071875741058,0.755
0.20458780984376165,0.31385257860597665,0.2714307541038845,0.756
0.20498672733317036,0.3149357977199846,0.27214714787803784,0.757
0.2053879825384759,0.31602799036370005,0.27286798303654075,0.758
0.2057915995657599,0.3171292780980565,0.2735933045089375,0.759
0.20619760287999742,0.31823978477643844,0.2743231578622605,0.76
0.20660601731204847,0.31935963659984784,0.275057589312729,0.761
0.20701686806581812,0.32048896217367495,0.27579664573771373,0.762
0.20743018072558964,0.32162789256612795,0.2765403746879732,0.763
0.20784598126353532,0.3227765613683792,0.2772888244001678,0.764
0.20826429604741126,0.32393510475648324,0.27804204380966036,0.765
0.20868515184843958,0.3251036615551318,0.27880008256361216,0.766
0.20910857584938572,0.32628237330330595,0.2795629910343786,0.767
0.20953459565283486,0.32747138432189266,0.28033082033321827,0.768
0.20996323928967378,0.3286708417833321,0.28110362232431824,0.769
0.2103945352277848,0.3298808957833713,0.2818814496391484,0.77
0.21082851238095712,0.3311016994149911,0.2826643556911542,0.771
0.21126520011802333,0.33233340884458973,0.2834523946907931,0.772
0.21170462827222572,0.33357618339049894,0.284245621660929,0.773
0.21214682715082256,0.3348301856039159,0.2850440924525918,0.774
0.21259182754493788,0.3360955813523407,0.28584786376111543,0.775
0.21303966073966485,0.33737253990560295,0.28665699314265936,0.776
0.2134903585244299,0.3386612340245775,0.28747153903113337,0.777
0.21394395320362447,0.33996184005268326,0.2882915607555282,0.778
0.21440047760751393,0.3412745380102648,0.2891171185576688,0.779
0.214859965103432,0.3425995116919673,0.2899482736104033,0.78
0.2153224496072686,0.3439369487672082,0.2907850880362355,0.781
0.21578796559526198,0.34528704088386597,0.2916276249264188,0.782
0.21625654811610254,0.3466499837752998,0.2924759483605232,0.783
0.21672823280336062,0.3480259773708277,0.2933301234264883,0.784
0.2172030558882463,0.34941522590979196,0.2941902162411777,0.785
0.2176810542127133,0.3508179380593433,0.29505629397145156,0.786
0.2181622652429173,0.35223432703608876,0.2959284248557691,0.787
0.2186467270830399,0.3536646107317465,0.29680667822633944,0.788
0.21913447848949102,0.3551090118429613,0.2976911245318373,0.789
0.21962555888550106,0.356567758005438,0.2985818353607008,0.79
0.22012000837611556,0.3580410819325621,0.29947888346502693,0.791
0.2206178677636065,0.35952922155867806,0.3003823427850855,0.792
0.22111917856331298,0.36103242018720505,0.30129228847447187,0.793
0.22162398301992592,0.36255092664378197,0.30220879692591196,0.794
0.2221323241242318,0.3640849954346349,0.30313194579774894,0.795
0.2226442456303302,0.365634886910374,0.3040618140411237,0.796
0.22315979207334186,0.36720086743543395,0.3049984819278796,0.797
0.22367900878762303,0.3687832095633814,0.30594203107920603,0.798
0.22420194192550436,0.3703821922183232,0.3068925444950514,0.799
0.22472863847657076,0.3719981008826593,0.30785010658432604,0.8
0.2252591462875026,0.37363122779143615,0.308814803195921,0.801
0.22579351408249623,0.375281872133566,0.30978672165057014,0.802
0.22633179148428467,0.37695034026019164,0.31076595077358143,0.803
0.22687402903577927,0.3786369459004869,0.311752580928468,0.804
0.22742027822235356,0.3803420103851977,0.3127467040515051,0.805
0.22797059149479326,0.3820658628782427,0.31374841368724665,0.806
0.2285250222929352,0.38380884061670384,0.3147578050250319,0.807
0.22908362507001861,0.3855712891595596,0.31577497493651413,0.808
0.22964645531777758,0.38735356264551996,0.3168000220142473,0.809
0.23021356959229733,0.3891560240603477,0.3178330466113659,0.81
0.23078502554066554,0.39097904551406476,0.31887415088239346,0.811
0.2313608819284455,0.3928230085284603,0.31992343882522056,0.812
0.23194119866800203,0.39468830433533764,0.3209810163242904,0.8130000000000001
0.2325260368477113,0.3965753341859607,0.32204699119503366,0.8140000000000001
0.23311545876208828,0.39848450967217247,0.3231214732295975,0.8150000000000001
0.23370952794286412,0.4004162530596993,0.32420457424391164,0.8160000000000001
0.23430830919105144,0.40237099763415485,0.32529640812613964,0.8170000000000001
0.23491186861003233,0.404349188060304,0.3263970908865626,0.8180000000000001
0.23552027363971034,0.4063512807551605,0.3275067407089496,0.8190000000000001
0.2361335930917645,0.4083777442755269,0.32862547800346104,0.8200000000000001
0.23675189718605022,0.41042905972060784,0.3297534254611483,0.8210000000000001
0.23737525758818898,0.41250572115036843,0.33089070811009913,0.8220000000000001
0.23800374744839436,0.41460823602032953,0.3320374533732943,0.8230000000000001
0.23863744144158272,0.4167371256335404,0.33319379112823433,0.8240000000000001
0.2392764158088177,0.418892925610489,0.3343598537684016,0.8250000000000001
0.23992074840014324,0.42107618637776434,0.3355357762666287,0.8260000000000001
0.24057051871885793,0.42328747367631137,0.3367216962404377,0.8270000000000001
0.2412258079672905,0.4255273690901699,0.33791775401943003,0.8280000000000001
0.24188669909413568,0.42779647059663045,0.3391240927147994,0.8290000000000001
0.24255327684341324,0.43009539313878437,0.3403408582910509,0.8300000000000001
0.24322562780511747,0.43242476922149803,0.3415681996400069,0.8310000000000001
0.24390384046762598,0.43478524953189224,0.3428062686571918,0.8320000000000001
0.24458800527193855,0.4371775035854582,0.3440552203206813,0.8330000000000001
0.2452782146678255,0.43960222039900543,0.34531521277251653,0.834
0.2459745631719619,0.4420601091916945,0.34658640740278146,0.835
0.24667714742813257,0.4445519001154651,0.34786896893644426,0.836
0.24738606626959536,0.4470783450162522,0.34916306552307874,0.837
0.24810142078369468,0.4496402182274375,0.3504688688295739,0.838
0.24882331437882046,0.45223831739706827,0.3517865541359545,0.839
0.24955185285381512,0.45487346435045145,0.3531163004344349,0.84
0.25028714446993366,0.457546505989816,0.3544582905318413,0.841
0.25102930002546864,0.46025831523281485,0.3558127111555346,0.842
0.25177843293315727,0.4630097919917491,0.3571797530629825,0.843
0.2525346593004932,0.46580186419547165,0.3585596111551253,0.844
0.25329809801307296,0.4686354888560493,0.359952484593702,0.845
0.2540688708211128,0.4715116531823567,0.3613585769226927,0.846
0.25484710242927816,0.47443137574290106,0.3627780961940574,0.847
0.255632920589978,0.47739570768028733,0.36421125509795294,0.848
0.2564264562002805,0.4804057339798673,0.36565827109761445,0.849
0.25722784340261823,0.4834625747952461,0.3671193665691112,0.85
0.25803721968945853,0.4865673868334632,0.36859476894617665,0.851
0.2588547260121229,0.4897213648028108,0.37008471087034595,0.852
0.25968050689395167,0.4929257429264158,0.37158943034662445,0.853
0.2605147105480198,0.49618179652486594,0.37310917090493967,0.854
0.26135748899961936,0.4994908436713505,0.37464418176762887,0.855
0.26220899821374033,0.5028542469229521,0.3761947180232382,0.856
0.2630693982277875,0.5062734151319375,0.3777610408069171,0.857
0.26393885328979294,0.5097498053410852,0.37934341748770684,0.858
0.2648175320023897,0.5132849247673127,0.38094212186304616,0.859
0.26570560747283567,0.5168803328780875,0.3825574343608199,0.86
0.26660325746938407,0.520537643565347,0.3841896422493119,0.861
0.2675106645843236,0.5242585274219025,0.3858390398554246,0.862
0.2684280164040225,0.5280447141255734,0.3875059287915668,0.863
0.2693555056863333,0.531897994936562,0.38919061819161394,0.864
0.2702933305457388,0.5358202253138932,0.39089342495638674,0.865
0.2712416946466339,0.5398133276570329,0.39261467400910305,0.866
0.2722008074051746,0.5438792941791363,0.394354698561297,0.867
0.27317088420013663,0.548020189918711,0.39611384038971653,0.868
0.27415214659326587,0.5522381558968463,0.3978924501247488,0.869
0.2751448225596244,0.5565354124275252,0.3996908875509507,0.87
0.2761491467284691,0.5609142625889488,0.40150952192029543,0.871
0.2771653606352354,0.5653770958641944,0.4033487322787859,0.872
0.2781937129852311,0.5699263919599928,0.40520890780712066,0.873
0.2792344599296855,0.5745647248128446,0.40709044817614004,0.874
0.2802878653548402,0.5792947667921795,0.4089937639178301,0.875
0.28135420118481136,0.5841192931107807,0.4109192768127011,0.876
0.2824337476990002,0.5890411864531924,0.41286742029441303,0.877
0.28352679386488033,0.5940634418334112,0.41483863987257713,0.878
0.2846336376870438,0.5991891716937061,0.4168333935747151,0.879
0.28575458657344743,0.6044216112570401,0.4188521524084251,0.88
0.28688995771986325,0.6097641241461672,0.42089540084487104,0.881
0.2880400785136045,0.6152202082831573,0.422963637324777,0.882
0.289205286957673,0.6207935020837666,0.425057374788201,0.883
0.29038593211654984,0.6264877909617844,0.42717714122942513,0.884
0.29158237458494013,0.632307014159234,0.42932348027841327,0.885
0.29279498698086764,0.6382552719190667,0.4314969518103606,0.886
0.2940241544646229,0.6443368330177864,0.43369813258498263,0.887
0.2952702752851651,0.6505561426762787,0.43592761691729226,0.888
0.29653376135570114,0.6569178308679675,0.4381860173817411,0.889
0.29781503886028665,0.6634267210443286,0.44047396555172924,0.89
0.2991145488934275,0.6700878392986936,0.4427921127766276,0.891
0.3004327481348107,0.6769064239902491,0.4451411309986212,0.892
0.301770109561447,0.6838879358511246,0.4475217136118295,0.893
0.3031271231996842,0.6910380686004659,0.44993457636635803,0.894
0.3045042969197334,0.6983627600904759,0.4523804583201146,0.895
0.30590215727555403,0.7058682040104715,0.4548601228414504,0.896
0.30732125039316643,0.7135608621761524,0.4573743586658973,0.897
0.3087621429106964,0.7214474774324434,0.45992398101054194,0.898
0.31022542297372047,0.7295350871994732,0.4625098327498289,0.899
0.3117117012897658,0.7378310376925276,0.46513278565689686,0.9
0.31322161224612494,0.7463429988481118,0.467793741714859,0.901
0.31475581509549166,0.7550789799896253,0.4704936345027991,0.902
0.31631499521428724,0.7640473462675816,0.47323343066163487,0.903
0.31789986543895743,0.7732568359108137,0.4760141314454082,0.904
0.31951116748596087,0.7827165783266974,0.4788367743640382,0.905
0.3211496734616572,0.7924361130901159,0.4817024349240467,0.906
0.3228161874688343,0.8024254098627174,0.48461222847433805,0.907
0.324511547317202,0.8126948892859858,0.4875673121646947,0.908
0.32623662634581935,0.8232554448937788,0.49056888702532475,0.909
0.3279923353661321,0.8341184660923788,0.4936182001765029,0.91
0.329779624735074,0.8452958622587008,0.4967165471781626,0.911
0.3315994865685452,0.8568000880102676,0.49986527453015506,0.912
0.33345295710652556,0.8686441697038885,0.5030657823348655,0.913
0.3353411192421298,0.8808417332237648,0.5063195271349409,0.914
0.3372651052280646,0.8934070331241285,0.5096280249400605,0.915
0.3392260995752306,0.9063549831965206,0.5129928544579794,0.916
0.3412253421596297,0.9197011885377062,0.5164156605465197,0.917
0.34326413155531427,0.9334619792010094,0.5198981579047842,0.918
0.34534382861286367,0.9476544455218595,0.5234421350236347,0.919
0.34746586030481974,0.9622964752177005,0.5270494584174589,0.92
0.34963172386168107,0.9774067923734143,0.5307220771614339,0.921
0.35184299122447604,0.9930049984363809,0.5344620277609539,0.922
0.35410131384263016,1.0091116153604964,0.5382714393826062,0.923
0.3564084278488692,1.0257481310564218,0.542152539479142,0.924
0.3587661596462796,1.0429370473263686,0.5461076598443015,0.925
0.3611764319464389,1.0607019304864607,0.5501392431371714,0.926
0.36364127030179666,1.0790674649086796,0.5542498499200692,0.927
0.3661628101802727,1.0980595097483248,0.558442166258758,0.928
0.3687433046354476,1.1177051591625091,0.5627190119392598,0.929
0.37138513263181033,1.138032806371384,0.567083349361647,0.93
0.3740908080914236,1.1590722119674428,0.5715382931781531,0.931
0.37686298973616406,1.180854576940531,0.5760871207507656,0.932
0.37970449180854976,1.2034126209582505,0.5807332835123848,0.933
0.3826182957642209,1.2267806665246217,0.5854804193257203,0.934
0.38560756304058863,1.2509947297356967,0.5903323659456078,0.935
0.3886756490192259,1.2760926184608858,0.5952931757035499,0.936
0.3918261183144988,1.3021140389049364,0.6003671315482425,0.937
0.3950627615380225,1.3291007116498226,0.6055587645930265,0.9380000000000001
0.3983896137081421,1.3570964984405292,0.6108728733408582,0.9390000000000001
0.40181097449618425,1.386147541166338,0.6163145447800209,0.9400000000000001
0.4053314305272213,1.4163024147027103,0.621889177569853,0.9410000000000001
0.4089558799831128,1.447612295521252,0.6276025075658788,0.9420000000000001
0.4126895597903479,1.4801311482504103,0.6334606359685485,0.9430000000000001
0.4165380757155733,1.5139159326815552,0.6394700604202473,0.9440000000000001
0.4205074357386314,1.549026834068976,0.6456377094222502,0.9450000000000001
0.4246040871277215,1.5855275199737555,0.6519709804981754,0.9460000000000001
0.4288349577053679,1.6234854273574442,0.6584777825946662,0.9470000000000001
0.43320750186905005,1.6629720841500393,0.6651665832852711,0.9480000000000001
0.4377297520187845,1.7040634701081108,0.6720464614320613,0.9490000000000001
0.4424103761482893,1.7468404224550071,0.6791271660639391,0.9500000000000001
0.447258742479887,1.7913890925709643,0.6864191823542556,0.9510000000000001
0.45228499216996376,1.8378014608950748,0.6939338057271077,0.9520000000000001
0.45750012128656703,1.886175918236304,0.7016832252965908,0.9530000000000001
0.4629160734696648,1.9366179228956595,0.709680618052334,0.9540000000000001
0.4685458449353309,1.989240744411725,0.7179402554555293,0.9550000000000001
0.4744036037871356,2.044166306401783,0.7264776244118141,0.9560000000000001
0.48050482596325483,2.101526142936246,0.7353095649527381,0.9570000000000001
0.4868664505913077,2.1614624852256545,0.7444544274012086,0.9580000000000001
0.49350705806376977,2.2241294982049666,0.7539322523372767,0.9590000000000001
0.5004470748093514,2.289694689981119,0.76376497734336,0.9600000000000001
0.5077090095511387,2.3583405212077397,0.7739766753235474,0.961
0.5153177268508586,2.430266246444745,0.7845938302003962,0.962
0.5233007649924621,2.505690025678518,0.7956456570466248,0.963
0.5316887068255862,2.5848513517138594,0.8071644752766853,0.964
0.540515614159766,2.6680138484777727,0.819186145493683,0.965
0.5498195387921994,2.7554685068868845,0.831750583079275,0.966
0.5596431264233688,2.847537439461363,0.8449023647858636,0.967
0.5700343337783292,2.944578253155562,0.8586914486541616,0.968
0.581047284494682,3.046989163027572,0.8731740328226089,0.969
0.5927432961544318,3.1552149988652,0.8884135856115646,0.97
0.6051921197684573,3.269754294717504,0.904482088196968,0.971
0.6184734448246989,3.3911677001567893,0.9214615429907699,0.972
0.6326787387476576,3.520088015735761,0.9394458165822256,0.973
0.647913510800528,3.6572322386685134,0.9585429072780947,0.974
0.6643001192711461,3.8034161154946524,0.9788777560899751,0.975
0.6819812803964759,3.9595718466665586,1.0005957596307795,0.976
0.7011244925948369,4.12676978842269,1.023867198497186,0.977
0.7219276672363772,4.306245271543424,1.0488928723764452,0.978
0.7446263681269866,4.499432036547534,1.0759113440609853,0.979
0.7695032227506259,4.70800431857235,1.1052083554242966,0.98
0.7969003053862963,4.933930376018323,1.137129215483202,0.981
0.8272356478226923,5.179541359528623,1.1720953162787422,0.982
0.8610255772628259,5.447621044287415,1.2106264761775016,0.983
0.8989154308065679,5.741524395833535,1.2533716599912137,0.984
0.9417225555720395,6.065336703504566,1.3011519849858175,0.985
0.9904977372652572,6.424090948269209,1.355022155599987,0.986
1.0466149801970621,6.824070683788031,1.4163602498831485,0.987
1.1119061770781673,7.273241776692071,1.4870023959951926,0.988
1.1888692347990757,7.781884184483566,1.5694509049864003,0.989
1.2810010753657797,8.363545189824384,1.6672072790406642,0.99
1.3933526370903353,9.036530672571933,1.7853272202936878,0.991
1.533500126232693,9.826341845743531,1.9313918904355643,0.992
1.7133487695123093,10.769874928142933,2.117311671529731,0.993
1.9527403184632404,11.923160498885968,2.362933679035933,0.994
2.2873895581606187,13.376919708089622,2.7039782795795353,0.995
2.7887255778970967,15.291734086396685,3.211880371060698,0.996
3.6234155815901112,17.992260968708216,4.053313202899792,0.997
5.2914601268121455,22.298394185381163,5.72828362532731,0.998
10.29285979244756,31.519717417047875,10.7367987677386,0.999

